When Lipschitz Walks Your Dog: Algorithm Engineering of the Discrete Fr\'echet Distance under Translation

Consider the natural question of how to measure the similarity of curves in the plane by a quantity that is invariant under translations of the curves. Such a measure is justified whenever we aim to quantify the similarity of the curves' shapes rather than their positioning in the plane, e.g., to compare the similarity of handwritten characters. Perhaps the most natural such notion is the (discrete) Fr\'echet distance under translation. Unfortunately, the algorithmic literature on this problem yields a very pessimistic view: On polygonal curves with $n$ vertices, the fastest algorithm runs in time $O(n^{4.667})$ and cannot be improved below $n^{4-o(1)}$ unless the Strong Exponential Time Hypothesis fails. Can we still obtain an implementation that is efficient on realistic datasets? Spurred by the surprising performance of recent implementations for the Fr\'echet distance, we perform algorithm engineering for the Fr\'echet distance under translation. Our solution combines fast, but inexact tools from continuous optimization (specifically, branch-and-bound algorithms for global Lipschitz optimization) with exact, but expensive algorithms from computational geometry (specifically, problem-specific algorithms based on an arrangement construction). We combine these two ingredients to obtain an exact decision algorithm for the Fr\'echet distance under translation. For the related task of computing the distance value up to a desired precision, we engineer and compare different methods. On a benchmark set involving handwritten characters and route trajectories, our implementation answers a typical query for either task in the range of a few milliseconds up to a second on standard desktop hardware. We believe that our implementation will enable the use of the Fr\'echet distance under translation in applications, whereas previous approaches would have been computationally infeasible.

==> figures/arrangement/arrangement.dat <==
5
0 0
0.784889 -0.362631
6.20816 -0.263323
15.901 3.35414
19.3626 11.5823
15.2019 17.5558
4.3281 11.1885
-2.27836 0.391583
-2.58473 -2.99828
0.868337 4.51772
2.69753 15.1765
-0.757395 17.5686
-6.03394 11.8205
-10.6025 6.40543
-12.9765 3.59301
-1.44304 0.475319
-0.658148 0.112688
4.76513 0.211996
14.458 3.82946
17.9196 12.0576
13.7589 18.0311
2.88506 11.6638
-3.7214 0.866902
-4.02777 -2.52296
-0.5747 4.99304
1.2545 15.6518
-2.20043 18.0439
-7.47697 12.2958
-12.0455 6.88075
-14.4195 4.06833
-4.07952 0.507844
-3.29463 0.145213
2.12864 0.244521
11.8215 3.86199
15.2831 12.0901
11.1224 18.0636
0.24858 11.6963
-6.35788 0.899428
-6.66425 -2.49044
-3.21118 5.02556
-1.38199 15.6843
-4.83692 18.0764
-10.1135 12.3283
-14.682 6.91328
-17.056 4.10086
-8.40321 -1.02827
-7.61832 -1.3909
-2.19505 -1.29159
7.49782 2.32588
10.9594 10.554
6.79869 16.5275
-4.07511 10.1602
-10.6816 -0.636683
-10.9879 -4.02655
-7.53487 3.48945
-5.70567 14.1482
-9.1606 16.5403
-14.4371 10.7922
-19.0057 5.37716
-21.3797 2.56475
-10.4443 -5.25323
-9.6594 -5.61586
-4.23613 -5.51655
5.45673 -1.89909
8.91831 6.32906
4.7576 12.3026
-6.11619 5.93524
-12.7227 -4.86164
-13.029 -8.25151
-9.57595 -0.735511
-7.74676 9.92328
-11.2017 12.3153
-16.4782 6.56725
-21.0468 1.1522
-23.4208 -1.66021
-8.16272 -9.58307
-7.37783 -9.9457
-1.95455 -9.84639
7.73831 -6.22892
11.1999 1.99923
7.03918 7.97274
-3.83462 1.6054
-10.4411 -9.19148
-10.7474 -12.5813
-7.29438 -5.06535
-5.46518 5.59344
-8.92011 7.98549
-14.1967 2.23741
-18.7652 -3.17763
-21.1392 -5.99005
-1.41306 -6.58293
-0.628175 -6.94556
4.7951 -6.84626
14.488 -3.22879
17.9495 4.99936
13.7888 10.9729
2.91504 4.60553
-3.69142 -6.19135
-3.9978 -9.58121
-0.544726 -2.06522
1.28447 8.59357
-2.17046 10.9856
-7.447 5.23754
-12.0155 -0.177501
-14.3895 -2.98992
4.08433 1.18288
4.86922 0.820251
10.2925 0.919558
19.9854 4.53702
23.4469 12.7652
19.2862 18.7387
8.41243 12.3713
1.80597 1.57446
1.4996 -1.8154
4.95267 5.7006
6.78187 16.3594
3.32694 18.7514
-1.9496 13.0034
-6.51814 7.58831
-8.89215 4.7759
4.69041 3.71287
5.4753 3.35024
10.8986 3.44954
20.5914 7.06701
24.053 15.2952
19.8923 21.2687
9.01851 14.9013
2.41205 4.10445
2.10568 0.714586
5.55875 8.23058
7.38795 18.8894
3.93302 21.2814
-1.34352 15.5333
-5.91206 10.1183
-8.28607 7.30588
3.04159 -0.347565
3.82648 -0.710195
9.24975 -0.610888
18.9426 3.00658
22.4042 11.2347
18.2435 17.2082
7.36969 10.8409
0.763232 0.0440189
0.456858 -3.34585
3.90993 4.17015
5.73913 14.8289
2.2842 17.221
-2.99235 11.4729
-7.56088 6.05787
-9.93489 3.24545
1.20118 -8.60733
1.98607 -8.96996
7.40935 -8.87066
17.1022 -5.25319
20.5638 2.97496
16.4031 8.94847
5.52929 2.58113
-1.07717 -8.21575
-1.38355 -11.6056
2.06952 -4.08962
3.89872 6.56917
0.443789 8.96122
-4.83275 3.21314
-9.40129 -2.2019
-11.7753 -5.01432
5.01194 -9.46099
5.79683 -9.82362
11.2201 -9.72432
20.913 -6.10685
24.3746 2.1213
20.2138 8.09481
9.34005 1.72747
2.73359 -9.06941
2.42721 -12.4593
5.88028 -4.94328
7.70948 5.71551
4.25455 8.10756
-1.02199 2.35948
-5.59053 -3.05556
-7.96453 -5.86798
11.2151 -4.39716
12 -4.75979
17.4233 -4.66048
27.1162 -1.04302
30.5777 7.18513
26.417 13.1586
15.5432 6.79131
8.93677 -4.00558
8.63039 -7.39544
12.0835 0.120558
13.9127 10.7793
10.4577 13.1714
5.18119 7.42332
0.612651 2.00827
-1.76135 -0.804145
16.2223 -0.0195589
17.0071 -0.38219
22.4304 -0.282882
32.1233 3.33458
35.5849 11.5627
31.4242 17.5362
20.5504 11.1689
13.9439 0.372025
13.6375 -3.01784
17.0906 4.49816
18.9198 15.1569
15.4649 17.549
10.1883 11.8009
5.61978 6.38587
3.24578 3.57345
19.3276 2.69382
20.1125 2.33119
25.5357 2.4305
35.2286 6.04796
38.6902 14.2761
34.5295 20.2496
23.6557 13.8823
17.0492 3.0854
16.7429 -0.30446
20.1959 7.21154
22.0251 17.8703
18.5702 20.2624
13.2936 14.5143
8.72511 9.09925
6.35111 6.28683


==> figures/arrangement/curve1.dat <==
0 0
-1.44304 0.475319
-4.07952 0.507844
-8.40321 -1.02827
-10.4443 -5.25323
-8.16272 -9.58307
-1.41306 -6.58293
4.08433 1.18288
4.69041 3.71287
3.04159 -0.347565
1.20118 -8.60733
5.01194 -9.46099
11.2151 -4.39716
16.2223 -0.0195589
19.3276 2.69382


==> figures/arrangement/curve2.dat <==
0 0
-0.784889 0.362631
-6.20816 0.263323
-15.901 -3.35414
-19.3626 -11.5823
-15.2019 -17.5558
-4.3281 -11.1885
2.27836 -0.391583
2.58473 2.99828
-0.868337 -4.51772
-2.69753 -15.1765
0.757395 -17.5686
6.03394 -11.8205
10.6025 -6.40543
12.9765 -3.59301


==> figures/lipschitz_heatmap/data.dat <==
53.33809 53.00624 52.67915 52.35690 52.03751 51.72053 51.40862 51.10186 50.80036 50.50420 50.21349 49.92830 49.64875 49.37493 49.10693 48.84485 48.58878 48.33882 48.09506 47.85760 47.62654 47.40197 47.18397 46.97265 46.76784 46.56424 46.36753 46.17780 45.99514 45.81962 45.65329 45.50384 45.36185 45.22740 45.10055 44.98136 44.86990 44.76623 44.67039 44.58245 44.50244 44.42745 44.35646 44.29351 44.23863 44.19185 44.15319 44.12268 44.10033 44.23248 44.71442 
52.55412 52.21401 51.88192 51.55469 51.23242 50.91303 50.59614 50.28443 49.97799 49.67693 49.38135 49.09133 48.80699 48.52841 48.25571 47.98898 47.72832 47.47383 47.22561 46.98376 46.74838 46.51956 46.29741 46.08202 45.87349 45.66909 45.46851 45.27501 45.08869 44.90962 44.73791 44.58226 44.43733 44.30007 44.17055 44.04885 43.93503 43.82914 43.73125 43.64141 43.55967 43.48447 43.41195 43.34762 43.29154 43.24374 43.20423 43.17305 43.18329 43.66854 44.15664 
51.78130 51.43122 51.08994 50.75761 50.43024 50.10794 49.78855 49.47175 49.16025 48.85415 48.55355 48.25856 47.96928 47.68582 47.40827 47.13674 46.87134 46.61217 46.35934 46.11295 45.87310 45.63989 45.41344 45.19384 44.98119 44.77559 44.57162 44.37421 44.18409 44.00135 43.82608 43.66192 43.51392 43.37374 43.24145 43.11713 43.00084 42.89264 42.79261 42.70080 42.61726 42.54183 42.46770 42.40194 42.34461 42.29573 42.25534 42.22345 42.62667 43.11819 43.61244 
51.01448 50.65911 50.30840 49.96589 49.63330 49.30579 48.98345 48.66407 48.34736 48.03608 47.73034 47.43023 47.13587 46.84736 46.56481 46.28833 46.01804 45.75404 45.49644 45.24535 45.00087 44.76313 44.53222 44.30825 44.09133 43.88156 43.67700 43.47553 43.28146 43.09489 42.91592 42.74465 42.59171 42.44848 42.31330 42.18624 42.06738 41.95678 41.85451 41.76064 41.67521 41.59828 41.52374 41.45649 41.39784 41.34785 41.30653 41.58910 42.08416 42.58194 43.08234 
50.25395 49.89316 49.53703 49.18565 48.84186 48.50900 48.18134 47.85897 47.53959 47.22298 46.91194 46.60656 46.30696 46.01325 45.72555 45.44397 45.16863 44.89963 44.63710 44.38114 44.13188 43.88943 43.65390 43.42540 43.20405 42.98995 42.78322 42.57911 42.38093 42.19038 42.00756 41.83256 41.67078 41.52437 41.38617 41.25626 41.13471 41.02159 40.91699 40.82096 40.73356 40.65485 40.58009 40.51127 40.45126 40.40009 40.55616 41.05489 41.55631 42.06034 42.56688 
49.49998 49.13366 48.77198 48.41505 48.06298 47.71785 47.38471 47.05689 46.73449 46.41511 46.09861 45.78781 45.48281 45.18375 44.89073 44.60388 44.32332 44.04916 43.78153 43.52055 43.26633 43.01900 42.77867 42.54547 42.31952 42.10092 41.88980 41.68508 41.48264 41.28794 41.10110 40.92223 40.75143 40.60148 40.46013 40.32723 40.20287 40.08713 39.98008 39.88179 39.79233 39.71176 39.63677 39.56631 39.50486 39.52822 40.03074 40.53593 41.04370 41.55394 42.06658 
48.75289 48.38091 48.01356 47.65096 47.29320 46.94040 46.59386 46.26044 45.93244 45.61001 45.29063 44.97424 44.66369 44.35911 44.06061 43.76832 43.48236 43.20287 42.92996 42.66377 42.40441 42.15202 41.90673 41.66865 41.43791 41.21464 40.99896 40.79098 40.58672 40.38771 40.19669 40.01377 39.83908 39.67990 39.53525 39.39924 39.27194 39.15344 39.04383 38.94318 38.85156 38.76903 38.69380 38.62162 38.55867 39.01212 39.52120 40.03282 40.54689 41.06331 41.58199 
48.01300 47.63524 47.26209 46.89368 46.53010 46.17147 45.81792 45.46990 45.13617 44.80800 44.48552 44.16615 43.84988 43.53960 43.23544 42.93753 42.64601 42.36100 42.08263 41.81104 41.54636 41.28873 41.03828 40.79513 40.55942 40.33129 40.11085 39.89825 39.69335 39.48984 39.29445 39.10731 38.92855 38.75972 38.61162 38.47234 38.34197 38.22059 38.10829 38.00517 37.91128 37.82670 37.75122 37.67723 37.99947 38.51257 39.02816 39.54616 40.06647 40.58900 41.11367 
47.28064 46.89698 46.51791 46.14355 45.77402 45.40942 45.04989 44.69553 44.34649 44.01191 43.68356 43.36104 43.04167 42.72552 42.41552 42.11182 41.81454 41.52382 41.23980 40.96262 40.69243 40.42936 40.17354 39.92513 39.68426 39.45106 39.22568 39.00825 38.79890 38.59449 38.39454 38.20300 38.01999 37.84562 37.68934 37.54663 37.41303 37.28863 37.17352 37.06779 36.97152 36.88479 36.80765 36.99328 37.51052 38.03021 38.55226 39.07657 39.60305 40.13162 40.66219 
46.55616 46.16648 45.78137 45.40094 45.02531 44.65460 44.28894 43.92845 43.57326 43.22349 42.88767 42.55912 42.23656 41.91719 41.60117 41.29147 40.98824 40.69162 40.40175 40.11879 39.84287 39.57415 39.31277 39.05889 38.81264 38.57417 38.34364 38.12118 37.90693 37.70104 37.49714 37.30099 37.11353 36.93488 36.76849 36.62219 36.48521 36.35763 36.23957 36.13110 36.03233 35.94333 35.99410 36.51561 37.03952 37.56573 38.09414 38.62467 39.15722 39.69173 40.22810 
45.83995 45.44413 45.05285 44.66621 44.28435 43.90738 43.53545 43.16866 42.80717 42.45109 42.10058 41.76343 41.43468 41.11208 40.79271 40.47683 40.16745 39.86472 39.56879 39.27983 38.99798 38.72339 38.45623 38.19665 37.94481 37.70086 37.46495 37.23724 37.01788 36.80701 36.60242 36.40145 36.20933 36.02620 35.85221 35.69913 35.55859 35.42768 35.30650 35.19516 35.09376 35.00251 35.52842 36.05667 36.58715 37.11977 37.65445 38.19108 38.72960 39.26993 39.81198 
45.13240 44.73032 44.33273 43.93976 43.55153 43.16816 42.78980 42.41657 42.04861 41.68606 41.32906 40.97776 40.63921 40.31025 39.98760 39.66823 39.35249 39.04345 38.74125 38.44607 38.15806 37.87738 37.60421 37.33871 37.08104 36.83137 36.58985 36.35666 36.13196 35.91589 35.70863 35.50457 35.30757 35.11974 34.94123 34.77755 34.63327 34.49884 34.37439 34.26003 34.15585 34.54963 35.08233 35.61719 36.15412 36.69303 37.23383 37.77644 38.32079 38.86680 39.41440 
44.43200 44.02546 43.62144 43.22201 42.82727 42.43736 42.05242 41.67259 41.29800 40.92880 40.56514 40.20716 39.85503 39.51501 39.18582 38.86312 38.54375 38.22817 37.91948 37.61784 37.32344 37.03645 36.75703 36.48536 36.22162 35.96598 35.71862 35.47970 35.24940 35.02789 34.81534 34.61055 34.40843 34.21567 34.03242 33.85884 33.70935 33.57123 33.44333 33.32577 33.57997 34.11723 34.65657 35.19790 35.74113 36.28618 36.83295 37.38138 37.93140 38.48293 39.03592 
43.73584 43.32576 42.91942 42.51339 42.11201 41.71542 41.32376 40.93716 40.55578 40.17976 39.80926 39.44442 39.08542 38.73240 38.39083 38.06139 37.73864 37.41928 37.10385 36.79554 36.49450 36.20093 35.91502 35.63693 35.36687 35.10500 34.85153 34.60662 34.37048 34.14327 33.92518 33.71638 33.51214 33.31419 33.12595 32.94760 32.78696 32.64493 32.51339 32.62024 33.16217 33.70609 34.25191 34.79953 35.34889 35.89989 36.45246 37.00653 37.56203 38.11891 38.67710 
43.04941 42.63273 42.22049 41.81281 41.40622 41.00280 40.60427 40.21076 39.82242 39.43941 39.06188 38.69000 38.32393 37.96383 37.60988 37.26666 36.93696 36.61416 36.29480 35.97955 35.67163 35.37123 35.07855 34.79378 34.51712 34.24876 33.98890 33.73774 33.49547 33.26228 33.03837 32.82393 32.61892 32.41551 32.22203 32.03864 31.86622 31.72008 31.67136 32.21805 32.76663 33.31701 33.86909 34.42281 34.97808 35.53483 36.09299 36.65250 37.21329 37.77531 38.33850 
42.37319 41.94980 41.53077 41.11626 40.70639 40.30001 39.89445 39.49387 39.09842 38.70824 38.32351 37.94439 37.57106 37.20367 36.84242 36.48748 36.14251 35.81254 35.48968 35.17032 34.85526 34.54776 34.24805 33.95631 33.67277 33.39763 33.13109 32.87337 32.62468 32.38523 32.15521 31.93484 31.72432 31.51988 31.32087 31.13217 30.95398 30.79679 31.28586 31.83916 32.39416 32.95076 33.50888 34.06846 34.62941 35.19167 35.75519 36.31990 36.88575 37.45268 38.02066 
41.70767 41.27745 40.85153 40.43005 40.01315 39.60098 39.19368 38.78703 38.38430 37.98679 37.59468 37.20813 36.82733 36.45245 36.08368 35.72120 35.36522 35.01838 34.68813 34.36520 34.04585 33.73098 33.42394 33.12495 32.83422 32.55199 32.27848 32.01390 31.75848 31.51244 31.27601 31.04940 30.83283 30.62652 30.42271 30.22841 30.04486 30.36669 30.92477 31.48443 32.04557 32.60812 33.17201 33.73717 34.30354 34.87106 35.43967 36.00933 36.57999 37.15159 37.72409 
41.05338 40.61622 40.18330 39.75473 39.33068 38.91127 38.49667 38.08704 37.68062 37.27561 36.87594 36.48178 36.09332 35.71073 35.33422 34.96398 34.60020 34.24310 33.89428 33.56371 33.24072 32.92137 32.60671 32.30016 32.00194 31.71231 31.43148 31.15971 30.89723 30.64428 30.40110 30.16792 29.94497 29.73250 29.52784 29.50001 29.46177 30.02466 30.58898 31.15467 31.72164 32.28983 32.85919 33.42964 34.00113 34.57361 35.14704 35.72137 36.29655 36.87254 37.44931 
40.41085 39.96667 39.52663 39.09087 38.65953 38.23276 37.81072 37.39357 36.98148 36.57460 36.16791 35.76594 35.36962 34.97912 34.59465 34.21640 33.84459 33.47943 33.12114 32.77020 32.43931 32.11624 31.79690 31.48246 31.17643 30.87905 30.59058 30.31127 30.04137 29.78115 29.53086 29.29076 29.06109 29.10252 29.10826 29.25295 29.27112 29.70911 30.27931 30.85068 31.42314 31.99663 32.57111 33.14652 33.72281 34.29994 34.87787 35.45656 36.03596 36.61606 37.19681 
39.78066 39.32936 38.88211 38.43904 38.00031 37.56605 37.13644 36.71163 36.29179 35.87709 35.46773 35.06127 34.65688 34.25826 33.86560 33.47912 33.09903 32.72555 32.35892 31.99936 31.64712 31.31491 30.99176 30.67243 30.35823 30.05275 29.75627 29.46906 29.19138 28.92351 28.93752 28.71774 29.03461 28.82659 29.15477 28.95857 29.29774 29.42090 29.99659 30.57324 31.15079 31.72921 32.30845 32.88845 33.46919 34.05062 34.63270 35.21542 35.79873 36.38261 36.96702 
39.16340 38.70491 38.25036 37.79988 37.35364 36.91178 36.47446 36.04185 35.61411 35.19143 34.77400 34.36199 33.95561 33.54885 33.14779 32.75284 32.36422 31.98216 31.60690 31.23869 30.87777 30.52441 30.19051 29.86729 29.54795 29.23401 28.92914 28.64818 28.70005 28.68780 28.75065 28.75110 28.82483 28.83794 28.92234 28.94814 29.04267 29.16085 29.74157 30.32307 30.90530 31.48823 32.07181 32.65602 33.24082 33.82617 34.41206 34.99845 35.58531 36.17264 36.76039 
38.55970 38.09394 37.63201 37.17405 36.72020 36.27062 35.82548 35.38493 34.94916 34.51834 34.09266 33.67232 33.25751 32.84846 32.44195 32.03830 31.64090 31.25000 30.86584 30.48868 30.11878 29.75641 29.40185 29.06612 28.74281 28.80595 28.50047 28.80172 28.50734 28.82118 28.53812 28.86426 28.59266 28.93093 28.67053 29.02105 28.77024 29.12239 29.51497 30.10085 30.68730 31.27429 31.86180 32.44978 33.03823 33.62711 34.21641 34.80609 35.39615 35.98656 36.57730 
37.96219 37.49409 37.02774 36.56221 36.10067 35.64328 35.19020 34.74160 34.29766 33.85855 33.42447 32.99561 32.57219 32.15442 31.74252 31.33630 30.92988 30.52988 30.13655 29.75014 29.37094 28.99922 28.76736 28.76667 28.70473 28.68867 28.66577 28.65548 28.65057 28.65128 28.65924 28.67051 28.69208 28.71177 28.75043 28.77043 28.83905 28.83482 29.31746 29.90721 30.49738 31.08796 31.67892 32.27024 32.86190 33.45389 34.04618 34.63876 35.23162 35.82474 36.41811 
37.37750 36.90198 36.43017 35.96220 35.49579 35.03051 34.56940 34.11263 33.66039 33.21286 32.77023 32.33270 31.90048 31.47379 31.05287 30.63793 30.22925 29.82268 29.41989 29.02394 29.11113 28.80541 29.00591 28.68371 28.92391 28.58536 28.86531 28.53084 28.81493 28.50500 28.79771 28.50486 28.79775 28.53526 28.80315 28.60880 28.79109 28.75035 29.14963 29.74270 30.33607 30.92973 31.52366 32.11784 32.71226 33.30690 33.90176 34.49683 35.09208 35.68752 36.28314 
36.80999 36.32510 35.84570 35.37000 34.89815 34.43033 33.96385 33.49883 33.03819 32.58211 32.13079 31.68443 31.24325 30.80746 30.37730 29.95301 29.53485 29.21405 29.34848 29.15829 29.17157 29.01894 29.01709 28.90254 28.88534 28.80941 28.77630 28.74009 28.68883 28.69614 28.63156 28.68244 28.59276 28.71156 28.53586 28.72029 28.65617 28.62054 29.01198 29.60781 30.20384 30.80004 31.39642 31.99297 32.58966 33.18650 33.78348 34.38060 34.97783 35.57518 36.17265 
36.27529 35.77653 35.28096 34.79369 34.31392 33.83801 33.36614 32.89846 32.43192 31.96719 31.50706 31.05174 30.60144 30.15637 29.71679 29.28293 29.55291 29.64086 29.35180 29.45840 29.15517 29.30085 28.98068 29.16590 28.82841 29.05418 28.70277 28.96100 28.63028 28.83733 28.60011 28.69575 28.63678 28.52648 28.58688 28.71906 29.05180 29.39305 29.74252 30.09992 30.46498 30.83742 31.29755 31.89595 32.49442 33.09298 33.69162 34.29033 34.88911 35.48796 36.08687 
35.75786 35.25179 34.74873 34.24882 33.75220 33.26232 32.78216 32.30604 31.83412 31.36662 30.89999 30.43559 29.97603 29.52154 29.57184 29.93021 29.82651 29.82169 29.59506 29.59447 29.39191 29.38832 29.22367 29.20224 29.07959 29.03175 28.96457 28.86457 28.89097 28.67654 28.80361 28.68652 28.60192 28.89857 29.20456 29.51961 29.84343 30.17573 30.51624 30.86468 31.22080 31.58432 31.95501 32.33261 32.71688 33.10759 33.62639 34.22624 34.82612 35.42603 36.02597 
35.24872 34.74007 34.23441 33.72710 33.22268 32.72151 32.22375 31.73103 31.25043 30.77406 30.30211 29.83479 29.66996 30.00311 30.34450 30.13631 30.19810 29.86941 29.95038 29.62274 29.72388 29.39537 29.53118 29.18286 29.37506 29.03001 29.14879 28.96240 28.84787 28.84637 28.88859 29.15759 29.43638 29.72470 30.02227 30.32883 30.64409 30.96780 31.29970 31.63951 31.98700 32.34192 32.70402 33.07307 33.44884 33.83110 34.21963 34.61423 35.01469 35.42082 35.99009 
34.75601 34.24004 33.72688 33.21666 32.70951 32.20311 31.69720 31.19467 30.69566 30.20035 29.84620 30.15378 30.46981 30.75403 30.70140 30.45577 30.40631 30.17748 30.12914 29.92095 29.86548 29.69094 29.60301 29.50077 29.31721 29.39078 29.15354 29.02201 29.25279 29.49400 29.74539 30.00670 30.27768 30.55806 30.84760 31.14603 31.45311 31.76857 32.09219 32.42370 32.76288 33.10948 33.46327 33.82404 34.19155 34.56560 34.94597 35.33246 35.72487 36.12301 36.52669 
34.28258 33.75938 33.23880 32.72097 32.20602 31.69408 31.18532 30.67988 30.17239 30.37848 30.66983 30.97010 31.16463 31.17576 30.80978 30.86324 30.49449 30.57133 30.19231 30.30469 29.92576 30.02078 29.73917 29.62452 29.57567 29.48881 29.69167 29.90522 30.12923 30.36348 30.60773 30.86174 31.12527 31.39809 31.67995 31.97061 32.26984 32.57740 32.89306 33.21658 33.54774 33.88631 34.23208 34.58483 34.94434 35.31041 35.68285 36.06144 36.44600 36.83635 37.23229 
33.82925 33.29893 32.77103 32.24569 31.72302 31.20316 30.68626 30.67726 30.94249 31.21702 31.50062 31.79304 31.53017 31.46521 31.19068 31.09516 30.87486 30.73736 30.59379 30.36324 30.36924 30.08966 29.90664 30.05722 30.21900 30.39179 30.58508 30.79243 31.01004 31.23768 31.47515 31.72221 31.97866 32.24425 32.51878 32.80201 33.09372 33.39369 33.70171 34.01754 34.34097 34.67180 35.00981 35.35480 35.70656 36.06490 36.42962 36.80053 37.17745 37.56020 37.94859 
33.39134 32.85843 32.32445 31.79173 31.26147 31.04885 31.28787 31.53652 31.79457 32.06181 32.33800 32.02864 31.98489 31.62535 31.63719 31.23728 31.29335 30.96150 30.79444 30.70179 30.57114 30.69496 30.82999 30.97608 31.13308 31.30083 31.48184 31.68332 31.89485 32.11623 32.34724 32.58770 32.83738 33.09609 33.36360 33.63972 33.92423 34.21692 34.51759 34.82602 35.14202 35.46538 35.79590 36.13338 36.47763 36.82847 37.18570 37.54915 37.91862 38.29396 38.67499 
32.96695 32.42706 31.88935 31.49066 31.70359 31.92641 32.15890 32.40087 32.65210 32.79827 32.75348 32.40733 32.30920 32.04729 31.83674 31.73829 31.42995 31.20987 31.29659 31.39457 31.50370 31.62387 31.75495 31.89680 32.04929 32.21227 32.38557 32.57759 32.78335 32.99876 33.22364 33.45780 33.70103 33.95316 34.21398 34.48329 34.76089 35.04660 35.34021 35.64152 35.95035 36.26650 36.58979 36.92001 37.25700 37.60056 37.95053 38.30672 38.66896 39.03708 39.41092 
32.56479 32.01812 32.18931 32.38416 32.59125 32.80804 33.03433 33.26993 33.41970 33.29747 32.94601 32.90871 32.52819 32.40735 32.25031 32.01680 32.07885 32.15200 32.23619 32.33132 32.43730 32.55402 32.68137 32.81923 32.96745 33.12591 33.29445 33.47496 33.67523 33.88498 34.10401 34.33217 34.56925 34.81509 35.06950 35.33229 35.60327 35.88227 36.16910 36.46357 36.76549 37.07469 37.39099 37.71420 38.04415 38.38067 38.72358 39.07273 39.42793 39.78903 40.15587 
32.76843 32.92796 33.09762 33.28081 33.48236 33.69342 33.91380 34.14333 33.81345 33.65683 33.43082 33.09937 32.89847 32.87535 32.91386 32.96328 33.02355 33.09462 33.17642 33.26886 33.37186 33.48533 33.60915 33.74321 33.88739 34.04157 34.20560 34.37935 34.57024 34.77459 34.98806 35.21048 35.44170 35.68152 35.92980 36.18634 36.45098 36.72354 37.00384 37.29172 37.58699 37.88949 38.19904 38.51547 38.83862 39.16831 39.50439 39.84669 40.19505 40.54932 40.90935 
33.68795 33.84315 34.00824 34.18310 34.37666 34.58225 34.78701 34.39222 34.31761 34.03882 33.77615 33.78160 33.79773 33.82453 33.86196 33.91000 33.96859 34.03768 34.11722 34.20712 34.30730 34.41768 34.53816 34.66863 34.80898 34.95909 35.11884 35.28809 35.46815 35.66735 35.87551 36.09246 36.31806 36.55214 36.79454 37.04509 37.30364 37.57001 37.84405 38.12558 38.41445 38.71048 39.01351 39.32339 39.63995 39.96304 40.29249 40.62815 40.96987 41.31750 41.67089 
34.60915 34.76023 34.92100 35.09131 35.27390 35.40047 35.08654 34.89696 34.74729 34.73181 34.72672 34.73203 34.74772 34.77378 34.81019 34.85692 34.91392 34.98115 35.05854 35.14604 35.24355 35.35101 35.46832 35.59538 35.73209 35.87834 36.03401 36.19898 36.37313 36.56303 36.76611 36.97784 37.19807 37.42665 37.66342 37.90823 38.16093 38.42136 38.68937 38.96479 39.24748 39.53727 39.83402 40.13756 40.44775 40.76444 41.08746 41.41668 41.75195 42.09312 42.44005 
35.53190 35.67907 35.83572 36.00170 36.08979 35.80299 35.75771 35.72247 35.69731 35.68225 35.67730 35.68246 35.69773 35.72310 35.75855 35.80404 35.85953 35.92499 36.00036 36.08557 36.18055 36.28524 36.39953 36.52335 36.65660 36.79918 36.95097 37.11187 37.28175 37.46141 37.65965 37.86638 38.08147 38.30478 38.53615 38.77546 39.02254 39.27726 39.53946 39.80901 40.08574 40.36952 40.66019 40.95762 41.26164 41.57212 41.88892 42.21189 42.54089 42.87578 43.21643 
36.45608 36.59954 36.75225 36.86776 36.80418 36.75031 36.70620 36.67187 36.64737 36.63270 36.62787 36.63290 36.64778 36.67249 36.70702 36.75133 36.80540 36.86918 36.94262 37.02566 37.11824 37.22029 37.33172 37.45246 37.58242 37.72149 37.86959 38.02660 38.19241 38.36692 38.55591 38.75787 38.96804 39.18629 39.41249 39.64651 39.88819 40.13742 40.39404 40.65792 40.92892 41.20689 41.49169 41.78320 42.08126 42.38574 42.69650 43.01340 43.33632 43.66511 43.99965 
37.38158 37.52150 37.67048 37.81230 37.75031 37.69780 37.65480 37.62134 37.59745 37.58315 37.57845 37.58335 37.59785 37.62194 37.65559 37.69879 37.75151 37.81369 37.88530 37.96628 38.05657 38.15610 38.26481 38.38262 38.50944 38.64518 38.78974 38.94304 39.10497 39.27542 39.45472 39.65210 39.85755 40.07096 40.29220 40.52113 40.75763 41.00157 41.25282 41.51124 41.77670 42.04907 42.32821 42.61399 42.90628 43.20494 43.50985 43.82088 44.13789 44.46075 44.78935 
38.30831 38.44486 38.59027 38.74446 38.69667 38.64544 38.60349 38.57085 38.54755 38.53361 38.52902 38.53380 38.54794 38.57144 38.60427 38.64641 38.69783 38.75849 38.82836 38.90738 38.99549 39.09264 39.19875 39.31375 39.43758 39.57013 39.71133 39.86109 40.01930 40.18588 40.36070 40.54889 40.74982 40.95858 41.17505 41.39910 41.63062 41.86947 42.11554 42.36870 42.62882 42.89578 43.16944 43.44969 43.73640 44.02943 44.32867 44.63399 44.94526 45.26237 45.58519 
39.23618 39.36951 39.51152 39.66213 39.64322 39.59322 39.55227 39.52042 39.49768 39.48407 39.47959 39.48426 39.49806 39.52099 39.55303 39.59416 39.64436 39.70358 39.77178 39.84893 39.93496 40.02983 40.13346 40.24580 40.36676 40.49628 40.63426 40.78063 40.93529 41.09815 41.26911 41.44808 41.64468 41.84897 42.06086 42.28021 42.50693 42.74089 42.98197 43.23005 43.48502 43.74676 44.01513 44.29003 44.57133 44.85891 45.15265 45.45244 45.75814 46.06965 46.38685 
40.16511 40.29537 40.43413 40.58131 40.58996 40.54113 40.50114 40.47004 40.44783 40.43454 40.43017 40.43472 40.44820 40.47059 40.50188 40.54205 40.59107 40.64891 40.71553 40.79090 40.87495 40.96764 41.06890 41.17869 41.29692 41.42353 41.55843 41.70155 41.85281 42.01212 42.17937 42.35449 42.54195 42.74195 42.94943 43.16427 43.38637 43.61561 43.85188 44.09507 44.34507 44.60176 44.86502 45.13474 45.41081 45.69310 45.98152 46.27593 46.57623 46.88231 47.19405 
41.09504 41.22235 41.35800 41.50191 41.53688 41.48916 41.45009 41.41970 41.39800 41.38501 41.38074 41.38519 41.39836 41.42024 41.45081 41.49006 41.53796 41.59449 41.65960 41.73325 41.81541 41.90602 42.00503 42.11237 42.22799 42.35181 42.48377 42.62378 42.77178 42.92767 43.09138 43.26281 43.44186 43.63737 43.84061 44.05110 44.26875 44.49345 44.72508 44.96355 45.20874 45.46055 45.71887 45.98358 46.25459 46.53176 46.81501 47.10422 47.39927 47.70007 48.00649 
42.02588 42.15039 42.28306 42.42383 42.48396 42.43730 42.39911 42.36940 42.34819 42.33549 42.33132 42.33567 42.34854 42.36993 42.39982 42.43819 42.48502 42.54029 42.60395 42.67598 42.75632 42.84494 42.94178 43.04679 43.15990 43.28106 43.41019 43.54723 43.69210 43.84472 44.00502 44.17290 44.34828 44.53507 44.73423 44.94054 45.15390 45.37421 45.60137 45.83528 46.07584 46.32294 46.57647 46.83634 47.10243 47.37465 47.65289 47.93704 48.22700 48.52266 48.82393 
42.95759 43.07941 43.20923 43.34698 43.43119 43.38556 43.34820 43.31913 43.29839 43.28597 43.28189 43.28615 43.29874 43.31965 43.34889 43.38642 43.43223 43.48629 43.54857 43.61904 43.69765 43.78437 43.87913 43.98190 44.09262 44.21122 44.33764 44.47182 44.61369 44.76317 44.92019 45.08466 45.25651 45.43565 45.63015 45.83243 46.04166 46.25774 46.48059 46.71009 46.94617 47.18871 47.43761 47.69279 47.95413 48.22154 48.49492 48.77417 49.05918 49.34986 49.64610 
43.89011 44.00934 44.13643 44.27130 44.37857 44.33391 44.29735 44.26891 44.24861 44.23646 44.23246 44.23663 44.24895 44.26942 44.29802 44.33475 44.37958 44.43249 44.49345 44.56242 44.63937 44.72426 44.81704 44.91767 45.02608 45.14223 45.26605 45.39749 45.53647 45.68293 45.83680 45.99799 46.16644 46.34207 46.52825 46.72664 46.93188 47.14388 47.36256 47.58781 47.81955 48.05768 48.30211 48.55274 48.80948 49.07223 49.34090 49.61538 49.89559 50.18142 50.47279 
44.82339 44.94015 45.06461 45.19671 45.32608 45.28235 45.24656 45.21872 45.19884 45.18695 45.18304 45.18711 45.19918 45.21921 45.24722 45.28318 45.32707 45.37888 45.43856 45.50610 45.58146 45.66460 45.75547 45.85404 45.96024 46.07404 46.19536 46.32416 46.46037 46.60393 46.75476 46.91281 47.07799 47.25022 47.42945 47.62303 47.82442 48.03248 48.24713 48.46827 48.69582 48.92969 49.16979 49.41602 49.66829 49.92652 50.19062 50.46048 50.73602 51.01715 51.30376 
45.75738 45.87176 45.99370 46.12314 46.26002 46.23088 46.19582 46.16856 46.14909 46.13744 46.13361 46.13760 46.14942 46.16904 46.19647 46.23170 46.27469 46.32543 46.38390 46.45007 46.52390 46.60535 46.69440 46.79098 46.89507 47.00660 47.12552 47.25179 47.38533 47.52609 47.67401 47.82902 47.99104 48.16001 48.33586 48.52148 48.71916 48.92342 49.13417 49.35134 49.57484 49.80458 50.04047 50.28244 50.53039 50.78424 51.04389 51.30927 51.58028 51.85682 52.13883 
46.69204 46.80413 46.92365 47.05053 47.18473 47.17950 47.14514 47.11843 47.09935 47.08794 47.08419 47.08810 47.09967 47.11890 47.14578 47.18029 47.22242 47.27215 47.32945 47.39430 47.46666 47.54650 47.63378 47.72847 47.83051 47.93986 48.05648 48.18030 48.31128 48.44935 48.59446 48.74654 48.90552 49.07135 49.24394 49.42324 49.61597 49.81655 50.02355 50.23687 50.45644 50.68219 50.91402 51.15185 51.39561 51.64521 51.90055 52.16157 52.42817 52.70027 52.97779 
47.62733 47.73723 47.85441 47.97884 48.11044 48.12819 48.09451 48.06832 48.04963 48.03844 48.03476 48.03860 48.04994 48.06879 48.09514 48.12897 48.17027 48.21902 48.27519 48.33877 48.40972 48.48801 48.57360 48.66646 48.76654 48.87380 48.98819 49.10967 49.23817 49.37365 49.51605 49.66531 49.82136 49.98415 50.15360 50.32965 50.51475 50.71178 50.91513 51.12474 51.34051 51.56239 51.79028 52.02411 52.26380 52.50926 52.76043 53.01721 53.27953 53.54731 53.82045 


==> figures/lipschitz_heatmap/discrete_artifacts.dat <==
31.35861 31.22857 31.09928 30.97075 30.84299 30.71601 30.58982 30.46443 30.33985 30.21610 30.09317 29.97108 29.84984 29.72946 29.60996 29.49133 29.37360 29.25714 29.14605 29.03592 28.92677 28.81860 28.71143 28.63451 28.73599 28.79506 28.68493 28.57579 28.51599 28.62141 28.72784 28.78514 28.67989 28.57568 28.52195 28.63227 28.74358 28.79904 28.69877 28.59955 28.55195 28.66708 28.78316 28.83668 28.74145 28.64731 28.60598 28.72582 28.84654 28.89766 28.80753 
31.24430 31.11378 30.98401 30.85500 30.72676 30.59930 30.47263 30.34675 30.22169 30.09744 29.97403 29.85145 29.72973 29.60886 29.48887 29.36975 29.25153 29.13422 29.02052 28.90991 28.80028 28.69164 28.66479 28.76476 28.78111 28.66953 28.55892 28.54055 28.64447 28.74942 28.76399 28.65726 28.55155 28.53924 28.64810 28.75794 28.77070 28.66893 28.56820 28.56198 28.67567 28.79031 28.80119 28.70444 28.60877 28.60876 28.72718 28.84650 28.85507 28.76340 28.67285 
31.13030 30.99930 30.86904 30.73955 30.61083 30.48288 30.35573 30.22937 30.10381 29.97908 29.85518 29.73211 29.60989 29.48854 29.36805 29.24845 29.12973 29.01192 28.89522 28.78414 28.67403 28.69723 28.79569 28.76934 28.65631 28.54424 28.56729 28.66971 28.77317 28.74501 28.63681 28.52961 28.55874 28.66611 28.77448 28.74453 28.64125 28.53901 28.57421 28.68645 28.79965 28.76785 28.66958 28.57238 28.61374 28.73073 28.84864 28.81460 28.72140 28.62931 28.67753 
31.01661 30.88512 30.75439 30.62441 30.49520 30.36677 30.23912 30.11227 29.98623 29.86101 29.73661 29.61305 29.49034 29.36849 29.24751 29.12741 29.00820 28.88990 28.77251 28.65860 28.73183 28.82877 28.76723 28.64753 28.53176 28.59621 28.69712 28.79908 28.72822 28.61854 28.50986 28.58042 28.68631 28.79321 28.72052 28.61575 28.51201 28.58864 28.69942 28.81117 28.73665 28.63687 28.53815 28.62091 28.73647 28.85297 28.77626 28.68154 28.58791 28.67747 28.79771 
30.90323 30.77126 30.64004 30.50958 30.37988 30.25096 30.12282 29.99548 29.86895 29.74323 29.61834 29.49428 29.37108 29.24873 29.12725 29.00665 28.88695 28.76814 28.67423 28.76857 28.86399 28.76786 28.64676 28.52897 28.62730 28.72670 28.82571 28.71360 28.60246 28.50093 28.60429 28.70869 28.80596 28.69869 28.59243 28.49695 28.60527 28.71457 28.80996 28.70762 28.60633 28.51712 28.63028 28.74441 28.83739 28.74006 28.64381 28.56169 28.67960 28.79843 28.88684 
30.79017 30.65772 30.52601 30.39506 30.26487 30.13545 30.00682 29.87899 29.75196 29.62575 29.50036 29.37580 29.25210 29.12925 29.00727 28.88618 28.76597 28.71464 28.80745 28.89406 28.77068 28.64818 28.56374 28.66055 28.75844 28.81703 28.70118 28.58858 28.52848 28.63034 28.73324 28.78778 28.67904 28.57130 28.51725 28.62408 28.73191 28.78459 28.68076 28.57796 28.53014 28.64185 28.75453 28.80485 28.70601 28.60824 28.56744 28.68393 28.80134 28.84718 28.75340 
30.67744 30.54450 30.41230 30.28085 30.15017 30.02026 29.89114 29.76280 29.63528 29.50856 29.38267 29.25762 29.13341 29.01006 28.88758 28.76598 28.75719 28.84846 28.90044 28.77569 28.65180 28.60068 28.69596 28.79233 28.81624 28.69605 28.57689 28.55821 28.65856 28.75996 28.77178 28.66157 28.55235 28.53974 28.64508 28.75143 28.76139 28.65606 28.55177 28.54537 28.65561 28.76683 28.77447 28.67412 28.57483 28.57540 28.69045 28.80644 28.80965 28.71435 28.62014 
30.56503 30.43160 30.29891 30.16697 30.03579 29.90538 29.77576 29.64693 29.51890 29.39169 29.26529 29.13974 29.01503 28.89117 28.76818 28.80186 28.89159 28.90900 28.78289 28.65762 28.63977 28.73352 28.82836 28.81764 28.69604 28.57534 28.59012 28.68895 28.78884 28.75796 28.64629 28.53560 28.56442 28.66826 28.77313 28.74035 28.63355 28.52776 28.56279 28.67156 28.78132 28.74624 28.64439 28.54358 28.58556 28.69917 28.81372 28.77425 28.67743 28.58169 28.63410 
30.45295 30.31903 30.18584 30.05340 29.92173 29.79082 29.66070 29.53137 29.40283 29.27512 29.14822 29.02215 28.89694 28.77257 28.84864 28.93683 28.91973 28.79226 28.66564 28.68100 28.77322 28.86653 28.82122 28.69824 28.57613 28.62419 28.72150 28.81988 28.74632 28.63320 28.52105 28.59127 28.69362 28.79699 28.72150 28.61322 28.50593 28.58241 28.68970 28.79799 28.72018 28.61683 28.51451 28.59792 28.71007 28.82319 28.74101 28.64267 28.54540 28.63921 28.75612 
30.34121 30.20679 30.07310 29.94017 29.80799 29.67659 29.54596 29.41612 29.28708 29.15886 29.03145 28.90488 28.81200 28.89752 28.98418 28.93263 28.80383 28.67585 28.72437 28.81504 28.90683 28.82699 28.70262 28.57913 28.66041 28.75620 28.85306 28.74482 28.62503 28.52053 28.62031 28.72114 28.81556 28.70483 28.59507 28.49942 28.60421 28.71001 28.80216 28.69629 28.59144 28.50277 28.61247 28.72317 28.81083 28.70992 28.61007 28.53197 28.64651 28.76199 28.83695 
30.22980 30.09488 29.96070 29.82726 29.69458 29.56267 29.43154 29.30120 29.17165 29.04291 28.91500 28.86453 28.94850 29.03362 28.94771 28.81757 28.68825 28.76985 28.85899 28.94925 28.83494 28.70920 28.60562 28.69879 28.79304 28.86767 28.74559 28.62440 28.55325 28.65151 28.75083 28.80253 28.69034 28.57912 28.52491 28.62819 28.73251 28.78193 28.67458 28.56824 28.52099 28.62922 28.73845 28.78341 28.68100 28.57963 28.54292 28.65600 28.77004 28.80235 28.70497 
30.11873 29.98331 29.84863 29.71469 29.58151 29.44909 29.31745 29.18659 29.05654 28.92729 28.91913 29.00156 29.08514 28.96495 28.83349 28.73099 28.81745 28.90505 28.97299 28.84506 28.71797 28.64768 28.73930 28.83203 28.87201 28.74855 28.62596 28.58814 28.68487 28.78268 28.79446 28.67804 28.56536 28.55258 28.65436 28.75718 28.76387 28.65505 28.54722 28.54141 28.64815 28.75591 28.75814 28.65424 28.55136 28.55606 28.66769 28.78029 28.76989 28.67100 28.57317 
30.00801 29.87209 29.73690 29.60246 29.46877 29.33584 29.20369 29.07232 28.94175 28.97581 29.05669 29.11789 28.98435 28.85158 28.78224 28.86716 28.95321 28.98663 28.85737 28.72893 28.69186 28.78194 28.87314 28.87854 28.75370 28.62972 28.62518 28.72039 28.81667 28.79381 28.67352 28.55414 28.58242 28.68269 28.78401 28.74799 28.63770 28.52840 28.56401 28.66927 28.77554 28.73505 28.62965 28.52528 28.57141 28.68157 28.79271 28.73958 28.63918 28.53983 28.60943 
29.89764 29.76121 29.62552 29.49056 29.35636 29.22293 29.09026 28.95838 29.03454 29.11387 29.14074 29.00591 28.87185 28.83559 28.91895 29.00346 29.00244 28.87185 28.74208 28.73817 28.82671 28.91637 28.88723 28.76103 28.63568 28.66437 28.75805 28.85281 28.79534 28.67366 28.55287 28.61444 28.71319 28.81300 28.73429 28.62254 28.51177 28.58880 28.69257 28.79736 28.71413 28.60725 28.50138 28.58895 28.69764 28.80732 28.71144 28.60953 28.50867 28.61970 28.73323 
29.78674 29.65068 29.51448 29.37902 29.24430 29.11035 29.01872 29.09532 29.17311 29.16572 29.02962 28.89428 28.89101 28.97283 29.05580 29.02041 28.88851 28.75741 28.78659 28.87358 28.96171 28.89811 28.77056 28.64384 28.70570 28.79784 28.89109 28.79906 28.67599 28.55380 28.64861 28.74585 28.84256 28.72318 28.60958 28.51456 28.61577 28.71804 28.80474 28.69539 28.58703 28.50247 28.60867 28.71589 28.78991 28.68546 28.58205 28.52104 28.63216 28.74424 28.78048 
29.67540 29.54038 29.40379 29.26782 29.13259 29.08308 29.15814 29.23438 29.19284 29.05548 28.91886 28.94851 29.02877 29.11020 29.04053 28.90733 28.77492 28.83711 28.92256 29.00915 28.91116 28.78226 28.65968 28.74917 28.83977 28.93028 28.80497 28.68052 28.59032 28.68494 28.78066 28.84267 28.72190 28.60202 28.54522 28.64492 28.74568 28.78965 28.67883 28.56900 28.52588 28.63059 28.73632 28.76759 28.66166 28.55675 28.53716 28.64681 28.75743 28.75090 28.64999 
29.56441 29.42888 29.29346 29.15697 29.14947 29.22297 29.29766 29.22209 29.08348 28.94561 29.00806 29.08677 29.16666 29.06281 28.92832 28.80697 28.88973 28.97363 29.05741 28.92638 28.79615 28.70681 28.79475 28.88382 28.93973 28.81306 28.68724 28.63033 28.72342 28.81761 28.84497 28.72280 28.60152 28.57805 28.67623 28.77548 28.77674 28.66447 28.55316 28.55147 28.65468 28.75893 28.74745 28.64004 28.53363 28.55548 28.66365 28.77281 28.72348 28.62107 28.51969 
29.45377 29.31773 29.18244 29.21785 29.28981 29.36296 29.25346 29.11362 28.99368 29.06966 29.14682 29.22376 29.08724 28.95147 28.86322 28.94442 29.02678 29.07611 28.94377 28.81222 28.75605 28.84245 28.92997 28.95134 28.82333 28.69615 28.67248 28.76404 28.85669 28.84945 28.72590 28.60322 28.61304 28.70970 28.80743 28.76925 28.65229 28.53953 28.57925 28.68095 28.78370 28.72948 28.62060 28.51271 28.57599 28.68268 28.79037 28.69824 28.59432 28.50522 28.61584 
29.34349 29.20693 29.26156 29.35864 29.42871 29.28695 29.14589 29.05886 29.13328 29.20890 29.25158 29.11381 28.97677 28.92154 29.00118 29.08200 29.09695 28.96332 28.83046 28.80740 28.89224 28.97823 28.96513 28.83578 28.70725 28.71677 28.80678 28.89791 28.85611 28.73118 28.60712 28.65018 28.74532 28.84153 28.76873 28.64836 28.52889 28.60920 28.70939 28.81064 28.71370 28.60334 28.49451 28.59869 28.70388 28.78159 28.67516 28.56975 28.52207 28.63122 28.74136 
29.23356 29.24183 29.37428 29.46550 29.32255 29.18028 29.12605 29.19893 29.27300 29.28153 29.14251 29.00423 28.98191 29.06000 29.13927 29.11995 28.98503 28.85088 28.86083 28.94413 29.02857 28.98109 28.85041 28.72055 28.76317 28.85164 28.94123 28.86495 28.73866 28.61322 28.68948 28.78308 28.87778 28.77039 28.64863 28.54370 28.64131 28.74000 28.81288 28.70010 28.58828 28.52089 28.62356 28.72727 28.76217 28.65427 28.54737 28.54112 28.64879 28.75747 28.69316 
29.22423 29.35539 29.48733 29.36025 29.21679 29.19525 29.26658 29.33910 29.31359 29.17335 29.03382 29.04432 29.12086 29.19858 29.14509 29.00890 28.87346 28.91634 28.99809 29.08099 28.99921 28.86722 28.73602 28.81169 28.89861 28.98667 28.87597 28.74833 28.63995 28.73091 28.82298 28.89828 28.77425 28.65109 28.57951 28.67559 28.77276 28.80894 28.68949 28.57542 28.54946 28.65062 28.75282 28.74493 28.63556 28.52718 28.56236 28.66855 28.77389 28.66853 28.56419 
29.33864 29.46929 29.40005 29.25540 29.26644 29.33622 29.40720 29.34776 29.20631 29.06555 29.10876 29.18375 29.25993 29.17236 29.03491 28.89820 28.97392 29.05412 29.13548 29.01948 28.88619 28.77806 28.86230 28.94768 29.01896 28.88916 28.76018 28.68505 28.77447 28.86500 28.90569 28.78029 28.65575 28.61746 28.71202 28.80766 28.80917 28.68832 28.56837 28.58019 28.67984 28.78054 28.72987 28.61903 28.50918 28.58579 28.69049 28.75291 28.64607 28.54024 28.55020 
29.45337 29.44193 29.29611 29.33960 29.40783 29.47728 29.38404 29.24138 29.10297 29.17522 29.24866 29.32330 29.20176 29.06307 28.95609 29.03356 29.11221 29.17725 29.04191 28.90733 28.83232 28.91500 28.99884 29.03565 28.90453 28.77421 28.73228 28.82015 28.90915 28.91527 28.78852 28.66261 28.65757 28.75059 28.84471 28.81158 28.68934 28.56798 28.61310 28.71123 28.81042 28.71700 28.60470 28.50924 28.61140 28.71460 28.73411 28.62579 28.51847 28.56987 28.67712 
29.48588 29.34999 29.41471 29.48141 29.54932 29.42241 29.27857 29.17298 29.24368 29.31558 29.37393 29.23329 29.09336 29.01932 29.09523 29.17234 29.20310 29.06649 28.93063 28.88865 28.96979 29.05208 29.05449 28.92207 28.79043 28.78161 28.86794 28.95540 28.92703 28.79893 28.67166 28.69981 28.79130 28.88389 28.81618 28.69256 28.56980 28.64816 28.74477 28.82967 28.70977 28.59257 28.53853 28.63918 28.74088 28.71749 28.60770 28.49890 28.59173 28.69750 28.66773 
29.43432 29.49365 29.55694 29.60855 29.46287 29.31785 29.24498 29.31413 29.38448 29.40879 29.26694 29.12579 29.08457 29.15894 29.23450 29.23107 29.09321 28.95609 28.94705 29.02663 29.10738 29.07549 28.94177 28.80882 28.83304 28.91782 29.00374 28.94096 28.81153 28.68291 28.74419 28.83413 28.92519 28.82297 28.69796 28.59139 28.68538 28.78047 28.83062 28.70931 28.58890 28.57000 28.66914 28.76933 28.70306 28.59180 28.51252 28.61577 28.72005 28.64716 28.54004 
29.57835 29.63739 29.65224 29.50541 29.35923 29.31895 29.38655 29.45536 29.44574 29.30270 29.16033 29.15184 29.22466 29.29867 29.26117 29.12207 28.98369 29.00750 29.08553 29.16474 29.09864 28.96363 28.82938 28.88657 28.96980 29.05418 28.95706 28.82630 28.70340 28.79068 28.87908 28.95914 28.83193 28.70557 28.63229 28.72474 28.81830 28.83375 28.71105 28.58924 28.60364 28.70125 28.79994 28.69081 28.57810 28.54025 28.64199 28.73839 28.62879 28.52018 28.56990 
29.72244 29.69798 29.55002 29.40269 29.39487 29.46093 29.52821 29.48478 29.34056 29.19700 29.22111 29.29239 29.36485 29.29339 29.15306 29.01344 29.07000 29.14648 29.22414 29.12392 28.98764 28.86164 28.94216 29.02385 29.10669 28.97532 28.84325 28.75355 28.83928 28.92614 28.97163 28.84308 28.71536 28.67533 28.76624 28.85826 28.83906 28.71498 28.59177 28.63944 28.73553 28.80684 28.68652 28.56711 28.57016 28.67038 28.72366 28.61260 28.50252 28.59366 28.66656 
29.74577 29.59669 29.44822 29.47700 29.53725 29.60300 29.52590 29.38051 29.23577 29.29237 29.36210 29.43303 29.32773 29.18618 29.06077 29.13451 29.20945 29.28557 29.15135 29.01381 28.92086 28.99983 29.07996 29.12990 28.99575 28.86237 28.80580 28.88997 28.97530 28.98629 28.85641 28.72734 28.72049 28.80986 28.90035 28.84655 28.72110 28.59651 28.67738 28.77195 28.80842 28.68670 28.56588 28.60223 28.70094 28.71112 28.59860 28.51767 28.61960 28.64910 28.53988 
29.64541 29.50534 29.56249 29.62088 29.68052 29.56910 29.42255 29.29863 29.36560 29.43378 29.50317 29.36416 29.22141 29.12886 29.20105 29.27444 29.32042 29.18091 29.04212 28.98213 29.05954 29.13813 29.15376 29.01833 28.88366 28.86013 28.94276 29.02654 29.00311 28.87191 28.74151 28.76777 28.85560 28.94456 28.85622 28.72942 28.62555 28.71747 28.81051 28.81218 28.68908 28.56686 28.63647 28.73366 28.70546 28.58680 28.54730 28.64772 28.63382 28.52313 28.57690 
29.59424 29.64985 29.70672 29.76267 29.61436 29.46667 29.37629 29.44079 29.50743 29.54729 29.40269 29.25876 29.19894 29.26958 29.34142 29.35332 29.21260 29.07257 29.04544 29.12130 29.19834 29.17975 29.04305 28.90711 28.91654 28.99762 29.07985 29.02209 28.88958 28.75786 28.81716 28.90344 28.99086 28.86808 28.73992 28.66931 28.75970 28.85120 28.81813 28.69365 28.57828 28.67286 28.76853 28.70534 28.58471 28.57910 28.67800 28.62073 28.50858 28.60375 28.70609 
29.73908 29.79443 29.81110 29.66167 29.51285 29.46069 29.51997 29.58302 29.58908 29.44331 29.29820 29.27101 29.34010 29.41040 29.38834 29.24640 29.10516 29.11077 29.18508 29.26058 29.20788 29.06993 28.93271 28.97501 29.05454 29.13523 29.04322 28.90941 28.78505 28.86864 28.95339 29.01241 28.88210 28.75261 28.71520 28.80404 28.89401 28.82626 28.70041 28.61836 28.71140 28.80554 28.70742 28.58539 28.61306 28.71045 28.61260 28.53300 28.63278 28.73362 28.83550 
29.88398 29.86156 29.71103 29.56109 29.54697 29.60472 29.66372 29.63293 29.48601 29.33974 29.34504 29.41259 29.48135 29.42545 29.28231 29.13986 29.17811 29.25088 29.32483 29.23813 29.09894 28.96047 29.03554 29.11351 29.19266 29.06651 28.93141 28.84018 28.92221 29.00541 29.02992 28.89830 28.76748 28.76321 28.85051 28.93894 28.83658 28.70937 28.66057 28.75208 28.83598 28.71169 28.58827 28.64919 28.73318 28.61197 28.56572 28.66398 28.76330 28.86369 28.96511 
29.91404 29.76242 29.61138 29.63513 29.69135 29.74882 29.67883 29.53078 29.38336 29.42103 29.48704 29.55426 29.46465 29.32033 29.17745 29.24746 29.31867 29.39108 29.27051 29.13009 29.02286 29.09810 29.17453 29.22904 29.09194 28.95557 28.89737 28.97786 29.05951 29.04959 28.91667 28.78453 28.81332 28.89907 28.97844 28.84907 28.72052 28.70492 28.79489 28.84381 28.71815 28.59422 28.68746 28.73615 28.61355 28.60060 28.69734 28.79515 28.89402 28.99395 29.09492 
29.81583 29.67170 29.72515 29.77984 29.83579 29.72679 29.57761 29.44477 29.50340 29.56343 29.62912 29.50593 29.36045 29.25032 29.31878 29.38845 29.44732 29.30499 29.16336 29.08899 29.16268 29.23757 29.25786 29.11951 28.98188 28.95663 29.03557 29.11567 29.07142 28.93720 28.80375 28.86552 28.94973 28.99444 28.86374 28.73385 28.75139 28.83981 28.85382 28.72680 28.63618 28.72787 28.74131 28.61732 28.63764 28.73285 28.82914 28.92651 29.02493 29.12441 29.22493 
29.76508 29.81700 29.87018 29.92461 29.77678 29.62650 29.53185 29.58895 29.64730 29.69656 29.54929 29.40265 29.32516 29.39208 29.46021 29.48510 29.34159 29.19875 29.15714 29.22928 29.30262 29.28880 29.14921 29.01034 29.01794 29.09532 29.17388 29.09539 28.95989 28.83831 28.91981 29.00247 29.01259 28.88058 28.74936 28.79997 28.88685 28.86600 28.73764 28.68026 28.77042 28.74866 28.62330 28.67682 28.77050 28.86527 28.96113 29.05805 29.15603 29.25507 29.35514 
29.91068 29.96235 29.98075 29.82880 29.67742 29.62080 29.67637 29.73319 29.74311 29.59471 29.44693 29.40306 29.46733 29.53392 29.52497 29.38028 29.23625 29.22729 29.29788 29.36967 29.32186 29.18105 29.04094 29.08128 29.15712 29.23413 29.12150 28.98474 28.89623 28.97617 29.05729 29.03290 28.89959 28.76706 28.85065 28.93599 28.88037 28.75066 28.72647 28.81508 28.75819 28.63147 28.71815 28.81029 28.90354 28.99788 29.09329 29.18978 29.28732 29.38591 29.48554 
30.05633 30.03585 29.88283 29.73038 29.71160 29.76565 29.82095 29.79170 29.64218 29.49327 29.48751 29.54675 29.60957 29.56691 29.42106 29.27585 29.29941 29.36846 29.43871 29.35702 29.21500 29.07367 29.14665 29.22093 29.28850 29.14975 29.01173 28.95620 29.03459 29.11416 29.05537 28.92077 28.82079 28.90342 28.98721 28.89690 28.76587 28.77480 28.86186 28.76992 28.67211 28.76160 28.85221 28.94393 29.03675 29.13066 29.22564 29.32169 29.41880 29.51695 29.61613 
30.09295 29.93887 29.78535 29.80424 29.85677 29.91056 29.84232 29.69170 29.54168 29.57385 29.63155 29.69051 29.61092 29.46392 29.31755 29.37350 29.44101 29.50972 29.39429 29.25107 29.14249 29.21402 29.28676 29.32011 29.18014 29.04087 29.01822 29.09506 29.17308 29.07998 28.94410 28.87719 28.95827 29.04052 28.91560 28.78326 28.82522 28.91075 28.78382 28.71923 28.80718 28.89625 28.98644 29.07774 29.17013 29.26361 29.35816 29.45378 29.55045 29.64817 29.74691 
29.99691 29.84894 29.89870 29.94972 30.00200 29.89497 29.74326 29.60713 29.66206 29.71824 29.77566 29.65699 29.50885 29.38828 29.44955 29.51551 29.57870 29.43364 29.28924 29.21341 29.28340 29.35459 29.35384 29.21264 29.07214 29.08227 29.15756 29.23404 29.10674 28.96959 28.93566 29.01519 29.07089 28.93647 28.80282 28.87774 28.93146 28.79991 28.76846 28.85486 28.94240 29.03106 29.12083 29.21171 29.30368 29.39673 29.49086 29.58604 29.68229 29.77957 29.87788 
29.94670 29.99496 30.04447 30.09525 29.94962 29.79684 29.69872 29.75212 29.80678 29.85497 29.70510 29.55584 29.47352 29.53212 29.59196 29.62130 29.47508 29.32951 29.28631 29.35475 29.42440 29.38966 29.24726 29.10555 29.14834 29.22208 29.27475 29.13563 28.99723 28.99618 29.07416 29.09520 28.95950 28.85108 28.93235 28.95103 28.81817 28.81979 28.90464 28.99064 29.07777 29.16602 29.25538 29.34584 29.43739 29.53002 29.62372 29.71848 29.81430 29.91115 30.00903 
30.09300 30.14102 30.16067 30.00627 29.85243 29.79214 29.84403 29.89717 29.90622 29.75526 29.60489 29.56064 29.61771 29.67602 29.66596 29.51860 29.37187 29.36117 29.42807 29.49618 29.42759 29.28399 29.14543 29.21642 29.28861 29.30700 29.16665 29.02701 29.05874 29.13517 29.12164 28.98468 28.90930 28.98902 28.97276 28.83860 28.87321 28.95652 29.04097 29.12657 29.21329 29.30113 29.39008 29.48012 29.57126 29.66347 29.75676 29.85110 29.94649 30.04291 30.14037 
30.23934 30.22034 30.06491 29.91002 29.88738 29.93775 29.98938 29.95948 29.80744 29.65598 29.64963 29.70517 29.76196 29.71267 29.56418 29.41631 29.43913 29.50334 29.56991 29.46760 29.32283 29.21704 29.28649 29.35714 29.34136 29.19980 29.05893 29.12333 29.19821 29.15022 29.01201 28.96958 29.04774 28.99665 28.86120 28.92871 29.01047 29.09338 29.17744 29.26264 29.34896 29.43639 29.52493 29.61457 29.70529 29.79709 29.88996 29.98388 30.07885 30.17485 30.27188 
30.28197 30.12553 29.96961 29.98441 30.03328 30.08341 30.01475 29.86164 29.70910 29.74047 29.79449 29.84976 29.76142 29.61181 29.46561 29.52359 29.58282 29.64559 29.50969 29.36375 29.29064 29.35853 29.42764 29.37783 29.23506 29.11780 29.18994 29.26327 29.18094 29.04148 29.03191 29.10852 29.02268 28.90724 28.98628 29.06649 29.14786 29.23038 29.31405 29.39885 29.48477 29.57180 29.65994 29.74917 29.83948 29.93087 30.02332 30.11683 30.21138 30.30696 30.40357 
30.18811 30.03711 30.08322 30.13059 30.17922 30.07201 29.91784 29.78191 29.83315 29.88565 29.93941 29.81221 29.66150 29.55348 29.60993 29.66763 29.70156 29.55385 29.40676 29.36619 29.43254 29.50011 29.41639 29.27243 29.18796 29.25854 29.33033 29.21377 29.07309 29.09626 29.17132 29.05086 28.96841 29.04590 29.12456 29.20439 29.28538 29.36751 29.45079 29.53520 29.62072 29.70736 29.79509 29.88392 29.97383 30.06481 30.15685 30.24994 30.34408 30.43924 30.53543 
30.13918 30.18379 30.22967 30.27682 30.13125 29.97605 29.87791 29.92764 29.97863 30.01739 29.86501 29.71322 29.64322 29.69815 29.75432 29.74891 29.60007 29.45185 29.44687 29.50850 29.57453 29.45703 29.31190 29.26010 29.32913 29.39131 29.24873 29.10682 29.16263 29.22113 29.08118 29.03162 29.10756 29.18467 29.26296 29.34242 29.42302 29.50478 29.58767 29.67168 29.75682 29.84306 29.93040 30.01882 30.10833 30.19890 30.29053 30.38322 30.47694 30.57170 30.66747 
30.28611 30.33051 30.34921 30.19246 30.03623 29.97571 30.02393 30.07342 30.07327 29.91983 29.76696 29.73481 29.78821 29.84287 29.79830 29.64834 29.49900 29.53201 29.59069 29.64668 29.49976 29.35347 29.33420 29.40170 29.42956 29.28579 29.16025 29.23101 29.25480 29.11363 29.09686 29.17125 29.24682 29.32357 29.40148 29.48057 29.56080 29.64217 29.72468 29.80831 29.89305 29.97890 30.06584 30.15387 30.24298 30.33315 30.42438 30.51666 30.60997 30.70431 30.79968 
30.43308 30.41338 30.25563 30.09839 30.07528 30.12201 30.17000 30.13113 29.97665 29.82272 29.82823 29.88012 29.93326 29.84971 29.69866 29.56312 29.61903 29.67618 29.69261 29.54455 29.39711 29.41027 29.47622 29.46990 29.32495 29.23216 29.30137 29.29058 29.14820 29.16412 29.23695 29.31098 29.38619 29.46257 29.54013 29.61884 29.69869 29.77969 29.86182 29.94506 30.02942 30.11488 30.20143 30.28907 30.37778 30.46755 30.55838 30.65025 30.74316 30.83710 30.93205 
30.47948 30.32074 30.16250 30.17661 30.22185 30.26835 30.19098 30.03546 29.88048 29.92346 29.97384 30.02547 29.90314 29.75101 29.65353 29.70791 29.76354 29.74059 29.59141 29.44284 29.49294 29.55276 29.51232 29.36620 29.30604 29.37371 29.32846 29.18489 29.23337 29.30466 29.37714 29.45081 29.52567 29.60169 29.67888 29.75723 29.83671 29.91734 29.99909 30.08195 30.16593 30.25100 30.33717 30.42441 30.51273 30.60210 30.69253 30.78401 30.87651 30.97004 31.06459 
30.38779 30.23719 30.27968 30.32344 30.36846 30.25278 30.09624 29.97288 30.02049 30.06936 30.11233 29.95858 29.80538 29.74578 29.79864 29.85275 29.79060 29.64031 29.52152 29.57856 29.63685 29.55680 29.40953 29.38189 29.44801 29.36844 29.23608 29.30461 29.37435 29.44529 29.51743 29.59075 29.66526 29.74093 29.81775 29.89573 29.97485 30.05511 30.13648 30.21897 30.30257 30.38726 30.47304 30.55990 30.64782 30.73680 30.82684 30.91791 31.01002 31.10315 31.19730 
30.34346 30.38447 30.42675 30.47030 30.31654 30.15900 30.07318 30.11929 30.16667 30.17081 30.01601 29.86175 29.83986 29.89120 29.94379 29.84264 29.69126 29.61054 29.66605 29.72282 29.60335 29.45494 29.46371 29.52426 29.41051 29.31083 29.37781 29.44601 29.51542 29.58603 29.65782 29.73080 29.80495 29.88027 29.95674 30.03436 30.11311 30.19300 30.27400 30.35612 30.43934 30.52365 30.60905 30.69552 30.78306 30.87165 30.96129 31.05198 31.14369 31.23642 31.33016 
30.49097 30.53178 30.54126 30.38223 30.22370 30.17523 30.21986 30.26575 30.23125 30.07542 29.92013 29.93574 29.98557 30.03666 29.89669 29.74423 29.70142 29.75541 29.80206 29.65194 29.50242 29.54912 29.60236 29.45466 29.38840 29.45298 29.51964 29.58751 29.65659 29.72686 29.79831 29.87095 29.94475 30.01972 30.09583 30.17310 30.25149 30.33101 30.41165 30.49340 30.57624 30.66018 30.74519 30.83128 30.91844 31.00664 31.09590 31.18619 31.27750 31.36984 31.46319 


==> figures/lmf_binary_scatter/characters_valcomp_full_scatter_binsearch.dat <==
192.585
834.027
241.339
108.091
83.2776
137.057
64.2529
40.9864
140.793
1332.08
854.302
88.2506
760.154
327.197
164.611
920.805
54.5139
5.19947
600.746
800.401
831.942
36.8845
112.925
512.497
155.43
65.1872
32.26
394.361
19.2407
70.2364
841.315
116.227
47.249
57.2221
4.18476
41.5422
50.1899
76.9946
68.6288
130.607
86.8585
75.1332
87.1597
25.1891
102.415
100.851
933.749
25.5694
37.7037
173.803
156.847
907.973
107.896
706.356
43.4042
44.0739
60.9049
451.408
649.126
283.813
58.737
86.4695
57.7588
86.6602
491.387
659.894
626.223
705.667
5.03955
87.2985
195.012
125.478
56.5073
52.0024
48.1735
23.9584
120.346
393.87
54.5968
52.5336
84.1219
95.4758
81.6646
165.533
329.661
145.065
4.55289
5.44261
233.994
81.7667
392.577
273.935
3260.62
173.769
14.814
53.4267
589.929
148.346
48.0872
508.206
4.93288
167.754
162.791
120.249
3.8136
48.7621
3.63293
4.4314
18.0764
198.931
4.27982
19.7186
5.23719
147.862
90.4683
204.369
4.50531
4.24377
4.44927
198.337
100.32
29.6102
22.9324
108.256
24.013
4.40139
118.851
145.236
40.8477
3.50613
162.056
4.5563
4.32028
4.0957
213.998
3.85965
143.866
137.184
182.922
18.9366
191.248
14.452
128.806
38.6224
157.178
214.991
186.23
162.626
182.087
3.62824
2.91786
144.844
33.5352
15.6392
4.32222
3.00812
4.10212
222.376
158.213
3.76958
4.2212
140.086
167.368
99.0556
3.42401
27.9549
179.491
115.692
3.89834
4.52732
3.079
4.87125
4.53711
143.969
170.204
4.63127
47.5677
4.24893
19.1649
55.5229
3.92351
5.22771
182.038
187.189
98.8731
46.6909
3.87642
18.1463
4.95191
3.43988
3.66942
136.191
20.7505
189.551
39.1349
164.109
39.9914
200.738
161.929
172.374
11.1005
137.706
339.838
63.0476
26.5355
63.0819
986.195
28.0691
108.404
47.6647
113.706
38.6347
4167.67
35.9337
16.4765
3.12145
37.5864
29.9195
536.992
308.762
43.2407
41.5469
3.13688
32.6047
24.0203
13.0385
36.2708
52.9604
41.0979
3428.42
31.5399
113.999
23.0684
30.074
40.2444
41.6102
95.6617
35.4562
44.8816
38.7711
3.12264
78.6191
2.2893
98.0495
148.749
2.48001
25.1116
40.9314
349.75
46.1328
32.3091
22.9825
73.2019
6803.88
77.9077
63.9682
3893.74
16.2704
3067.58
3.1645
21.9096
43.2079
2876.67
34.0193
37.6557
3725.79
7638.54
46.8552
2882.7
22.658
53.1691
430.823
83.0346
118.718
319.952
462.395
168.37
30.7445
95.1768
111.755
28.9888
34.221
2100.69
37.3048
29.2548
8235.12
591.665
19.9023
2.77282
30.4441
1227.98
35.1839
24.0437
21.8936
35.9175
97.718
96.5365
50.7631
51.8667
29.8032
153.022
739.606
871.66
39.0653
114.071
1882.54
1444.97
15170.6
132.795
2276.36
138.841
257.688
1462.36
1334.84
29.0633
128.184
858.012
788.122
44.4942
1921.02
175.592
1881.7
1205.42
693.015
2132.3
113.972
112.031
864.22
117.868
1025.25
1325.19
1214.5
1082.33
1226.24
1951.66
1484.49
30.4209
44.0745
1248.48
1053.68
135.997
130.003
19.138
149.924
794.461
950.521
165.62
920.856
1117.04
1123.93
96.647
418.528
78.2837
409.397
212.316
1115.25
1575.97
2346.16
1583.64
88.3596
29.0628
1859.48
1047.54
19.637
26.3771
1135.68
1583.14
71.4167
599.693
21554.8
1910.82
51.0739
1329.12
1979.3
69.0751
88.391
978.496
130.706
1023.18
1894.44
153.455
17.2621
123.719
1846.88
1079.81
1231.93
1594.89
1297.87
74.8605
20.5259
235.532
1361.16
63.6141
119.877
809.098
75.5031
109.437
1444.5
175.076
86.1557
21.6108
124.575
137.14
114.9
3.71773
109.141
40.0728
57.6033
3.89634
1658.73
1352.06
95.4072
30.5213
25.2046
18.7732
92.4583
124.119
56.5192
765.589
1223.47
18.175
113.209
119.286
183.018
322.287
1327.3
31.8155
2.84124
113.65
15.2109
1461.95
730.936
75.7921
22.6231
144.848
206.47
162.954
23.2959
3.29941
88.6424
88.8965
97.2592
98.5182
1106.5
109.541
132.551
63.2322
20.0018
404.076
125.106
182.911
103.578
22.7682
3.26018
44.319
176.647
25.5957
887.665
163.975
32.3124
137.474
395.238
3.42937
797.113
1088.56
34.6592
3.54081
1134.22
1431.37
100.614
959.07
3.14092
357.371
3.81524
96.9759
65.9738
830.078
22.5971
3.25202
59.8554
136.014
37.1573
3.37315
32.6617
79.7636
133.62
646.439
79.5561
3.50799
67.3892
119.667
88.481
3.84838
143.465
36.9363
3.52263
136.696
117.262
3.80384
64.2009
137.479
127.721
192.157
22.3057
143.044
161.955
136.597
3.78649
312.045
145.817
21.0067
119.123
213.813
4099.01
116.621
126.357
4.19418
141.788
142.254
110.126
212.945
123.532
179.435
130.577
116.713
177.871
135.274
151.121
3.12388
276.914
4.03523
58.1007
161.138
34.4112
4.01799
158.348
188.622
158.37
3.44062
113.207
67.4958
33.4389
136.537
171.899
188.499
123.365
46.366
159.587
118.819
145.303
166.558
154.85
3.43885
163.706
201.199
143.714
134.207
110.803
13.2311
19.3178
129.816
155.634
18.0215
97.1818
101.989
134.004
1550.44
3.8556
86.9861
83.1701
255.76
83.63
102.895
216.778
4.4688
129.551
105.296
272.262
828.7
15.5635
3.68867
145.411
3.12335
3.66504
11.7628
99.6635
1202.15
17.188
4.36164
124.423
3.60275
13.2469
162.562
134.35
3.72381
145.974
144.76
174.919
3.20772
107.109
74.5238
24.6018
27.9836
206.268
14.7127
112.093
29.0134
23.7726
1059.62
19.6963
22.8168
48.9626
44.6556
155.247
116.114
3.68339
37.3771
122.058
25.0986
18.6847
122.473
54.0554
65.0056
3.78559
150.881
757.201
18.6832
17.8613
3.58739
107.713
121.153
130.007
3.82011
19.1117
815.626
20.2379
82.7038
16.276
13.7533
32.0622
16.9749
33.7433
16.9211
49.8412
134.713
61.7056
33.0768
104.959
3.81937
49.4858
71.2349
33.6394
58.6684
126.79
23.0846
90.1249
391.364
26.3106
719.808
65.0279
195.673
682.523
28.4109
82.5911
20.6548
20.35
36.2389
20.0154
62.2049
19.5454
21.9987
3.49684
80.4513
22.9607
107.571
114.607
777.54
22.8524
20.3551
939.549
19.5281
3.98974
133.38
60.3666
178.107
88.1393
3.25938
32.2844
26.6099
3.4075
3.48462
127.822
4.19891
40.8443
17.7661
24.1432
91.8409
751.902
16.14
134.832
1309.03
44.8709
35.0949
2.08061
28.0305
82.7774
19.321
81.3542
50.5253
1201.87
87.3919
82.0948
32.3258
25.5053
27.9088
664.13
61.2538
70.0483
30.069
355.302
2039.49
61.2687
60.3688
11.3151
2.00627
36.4018
26.4192
1131.48
28.9003
2.63945
870.662
24.2802
95.7799
34.415
22.9754
105.121
39.6358
53.07
60.4495
38.2258
2.33227
27.6039
127.123
33.8213
161.362
33.897
77.6606
73.5346
128.53
448.838
33.6476
50.3617
93.1124
892.092
87.4409
2.23272
835.284
1820.65
31.4431
69.4992
49.1225
71.1632
21.4522
615.288
2.59231
36.0772
970.853
98.2575
145.453
37.0066
1239.8
59.3204
40.5318
100.51
720.031
656.142
90.3456
146.65
109.47
64.0401
797.615
105.315
3924.35
374.476
756.56
13.2602
54.6296
13.7564
701.832
43.6104
75.2724
27.6536
74.2686
1023.88
94.5357
60.5017
14.8258
2.36855
83.4926
36.8996
4.45888
91.0944
24.9918
31.6531
224.493
22.6491
17.8749
27.9048
5.21198
74.4275
201.68
140.66
4.51559
13.9504
132.128
89.4371
21.4616
4.05173
17.6434
13.1323
17.3673
96.6838
103.204
24.5087
32.7147
17.596
4.75183
100.678
122.531
100.622
33.3064
52.6914
12.1093
17.7935
94.0898
20.2752
15.7555
126.51
19.8331
155.892
16.1293
4.45282
17.4611
144.865
23.4104
4.25477
18.4384
19.9091
22.1189
32.0576
53.9831
14.4614
147.847
105.855
136.375
15.0154
209.861
45.421
129.622
49.3323
143.249
17.0743
41.3654
143.933
4.15644
16.0663
3.95179
137.138
201.77
159.884
158.577
23.208
23.0944
22.8003
22.4588
4.33366
101.427
31.013
126.869
136.001
4.14469
119.717
17.5474
170.56
3.85576
16.4701
78.0442
19.6266
32.7306
158.475
176.123
31.3619
4.02594
151.877
154.095
4.60316
173.341
14.2911
102.29
4.05898
160.797
111.891
131.545
80.0563
15.495
5.06078
13.9875
24.8387
175.47
13.2117
137.343
134.345
107.58
33.7902
39.7722
92.2274
76.5045
141.02
18.2204
18.2097
24.3642
111.564
196.142
19.8839
140.011
33.8824
20.0131
95.6446
23.3428
61.3835
105.542
122.607
130.155
34.5856
159.917
71.2048
122.009
20.6028
123.291
23.1871
38.2288
28.0545
124.306
134.775
27.7414
3.46718
22.8956
24.3857
13.481
20.4513
32.6464
122.327
128.915
12.8959
193.679
18.6913
75.7463
51.4918
109.247
20.0833
17.1026
18.478
39.9056
48.8137
31.3108
109.564
21.3059
140.431
219.798
30.5266
14.3526
4.68108
533.334
25.7828
16.6738
186.397
207.468
90.014
21.9834
163.717
98.6659
87.8576
186.834
104.83
23.7781
74.5667
4.67462
111.13
96.2094
130.726
19.0552
27.32
101.697
3.86502
16.4879
101.469
31.1533
3.97343
155.188
93.712
47.819
88.568
3.46083
3.5064
40.2679
158.347
3.56002
2.84212
3.01283
3.12011
112.883
24.4081
189.437
21.7464
263.838
2.92125
3.15065
105.916
134.164
3.25796
50.0533
46.4239
3.25441
249.345
136.854
116.378
722.636
221.041
2.66893
91.2565
1073.32
35.9485
35.9998
156.939
11.6734
15.9351
127.791
88.3546
20.4926
58.7202
2.84005
146.134
154.022
66.0658
107.317
129.84
126.137
113.158
38.7443
85.5849
109.176
1813.55
20.284
17.3135
1087.34
244.668
2.97939
5.28177
445.043
4.66384
2.92776
151.026
19.2879
3.19107
1412.05
143.566
126.725
185.168
3.38274
122.323
3.45289
3.01614
17.9706
14.9089
53.1745
10700.8
3.46108
86.3264
121.844
3.59626
196.94
143.829
4.50735
1096.97
43.8047
86.2789
137.167
105.022
49.8408
217.401
98.4475
37.1566
141.775
2.95692
3.16913
39.8064
240.095
55.3561
16.8308
2.92593
24.194
24.9739
26.2916
27.4387
18.0996
3847.87
32.1817
25.2179
18.5059
32.3892
75.0844
70.775
47.3538
35.5239
18.3425
52.467
49.3846
24.2339
244.635
64.039
26.9776
26.9739
86.5185
38.1384
21.9093
74.915
25.9614
41.1269
50.9405
20.3341
38.5235
38.2109
35.9638
15.3786
16.4745
20.8144
24.5491
15.7778
22.8537
51.1573
15.4365
23.628
34.1301
18.7011
4.35353
18.0633
42.6203
43.4851
97.1172
19.3437
23.8302
21.5115
18.3605
23.9943
84.3537
283.498
35.3772
15.4614
42.7955
23.3629
21.5307
1226.82
37.1737
20.1253
17.7537
23.6154
31.8138
20.7859
23.5417
137.843
17.6755
14.7579
21.0675
25.7288
34.3895
3.68123
20.0228
15.1945
24.9498
39.8988
19.4582
24.105
18.6189
41.1502
24.2451
25.5894
28.4173
2318.58
32.6914
25.9569
15.2813
26.436
29.4324
49.1228
44.1112
26.8206
28.572
54.6365
21.8823
18.5347
4.21358
1070.51
166.821
52.2
1517.66
1628.21
166.093
186.458
133.851
1893.47
23.583
146.619
2688.66
1671.18
48.9027
70.4288
1830.98
1952.73
1558.38
5.14354
1931.2
46.3054
708.817
371.856
75.718
202.889
1892.96
4.60108
4.75839
2037.2
79.7943
120.148
158.764
51.1482
149.021
42.642
75.2332
111.357
275.659
179.504
52.7072
2152.29
1872.58
64.4252
120.094
82.3622
151.184
58.0593
545.122
29.5977
118.24
31.8689
18.6675
288.163
1813.1
25.7215
809.91
1311.41
70.4255
132.783
196.882
4.59598
136.415
194.736
145.648
24.5981
74.188
164.22
62.438
145.266
1260.89
166.393
175.431
327.22
79.633
58.2583
1436.67
179.481
1843.48
227.04
1920.7
67.687
818.227
189.324
4.05076
2576.14
85.7614
1223.21
26.519
230.408
1990.4
25.9155
42.2967
5.32276
68.5928
114.282
1125.18
4.46024
183.483
223.322
67.5742
49.5666
132.575
50.5027
138.935
44.0184
39.7279
39.1008
91.0774
43.273
1166.1
110.18
859.882
151.969
887.862
95.0378
87.4544
70.4072
130.58
134.276
65.6888
39.6884
27.6627
85.6454
54.8382
70.2417
38.7651
46.4153
1453.85
37.5173
103.715
50.2226
26.4058
34.4043
23.2319
34.7838
29.8456
43.6042
74.5478
629.794
78.0707
53.3253
94.8708
37.1479
60.4967
38.2917
39.8604
34.5895
28.2841
43.479
101.283
98.5713
1104.09
35.653
44.8117
136.958
61.0072
47.8919
443.219
1101.86
32.2788
108.376
23.5257
39.6886
90.7134
55.6377
51.6729
103.586
1618.42
64.8625
43.3526
199.718
404.054
149.269
63.6972
36.4285
39.1197
232.78
1650.67
67.8271
47.7629
1429.66
1577.21
633.012
79.4616
187.347
56.0039
51.2051
57.928
36.5922
62.9108
54.7792
41.616
42.5488
61.7451
33.5454
375.243
59.9737
30.1062
48.4687
4.37072
4.00061
12.5627
3.79832
95.5813
3.53573
140.302
10.3221
210.306
12.7908
68.1544
109.655
3.75573
94.191
12.1202
139.611
12.8139
14.3851
3.32735
3.29338
117.137
11.5605
3.76373
3.78705
95.7943
18.3092
17.35
11.171
10.0787
120.179
11.1124
3.37514
3.19306
25.1566
122.444
12.1674
3.19396
120.068
114.898
14.5434
94.4083
104.714
67.4423
3.25748
142.762
3.275
13.0428
10.745
4.03938
84.2315
12.8694
3.309
14.0949
14.5884
17.6178
23.955
2.97997
3.54327
22.0504
13.083
15.562
3.14833
4.30025
14.6748
15.2074
87.2144
3.4167
3.69325
13.009
69.0528
104.524
4.39809
85.3656
14.6271
3.54936
12.8582
184.225
4.30143
14.0935
3.40164
102.858
89.3235
81.4979
123.518
18.0609
16.6182
16.4637
3.11028
3.26036
134.968
3.08304
4.32238
12.3175
12.7521
112.763
76.2211
164.634
3.80133
127.995
105.947
36.7978
36.9184
26.4652
22.1558
71.4121
619.244
36.672
16.4828
89.5381
15.6447
30.4097
21.7748
24.5818
32.1649
114.839
3.72873
16.3711
137.37
15.0155
12.1139
4.95285
117.227
35.0563
775.12
25.549
24.0707
14.3594
23.0515
5.25325
14.9872
39.3168
19.9046
5.04007
617.152
30.4063
108.563
22.9851
551.052
18.8331
80.0579
738.005
4.11108
381.254
92.5454
157.698
139.862
170.681
115.178
287.505
23.9773
19.0354
3.78424
3.8969
99.0238
1349.69
673.635
4.69161
30.4794
111.792
56.404
16.3155
4.72967
20.941
20.3885
19.0175
20.8156
17.1458
4.1027
167.939
20.6392
4.00054
18.8142
130.6
22.8887
21.0285
159.465
71.8437
76.0105
3.85358
98.3463
17.8478
823.597
4.67265
111.41
137.516
142.169
70.95
31.7984
3.57888
4.10034
85.6693
186.519
4.46582
179.287
19.4799
23.9835
113.587
150.865
5.10448
35.8412
92.6286
35.0995
113.534
96.6933
56.5042
31.0816
198.108
32.6708
47.1516
93.2229
627.005
26.6381
27.5735
199.054
105.278
33.292
89.0462
2272.59
63.4485
40.1532
27.5522
60.9423
80.9071
33.2462
1464.55
39.6203
31.8638
121.575
36.8311
19.7839
33.0751
20.1929
32.5669
28.0927
34.5894
114.565
37.8149
2394.11
47.2071
33.47
89.5083
24.092
29.8902
31.4845
876.111
30.0094
43.4672
44.5195
46.0329
37.2903
35.3686
907.35
49.8054
533.553
245.33
28.5088
40.4048
1790.11
134.98
104.659
25.2616
40.7934
386.374
28.9191
4200.82
22.4448
33.1271
26.4244
34.4241
80.0864
2422.22
29.6623
334.205
33.9192
33.0387
35.5116
25.3339
28.7058
45.1502
40.6486
95.7652
88.3923
1191.27
42.245
26.3612
97.113
673.034
179.371
24.8788
57.7675
37.0553
95.1168
57.8524
21.2611
35.0975
54.5335
11.7955
87.8885
112.109
28.5289
165.243
14.7519
119.756
126.541
129.665
22.7822
266.305
25.1344
5.18502
21.5117
27.1038
19.9011
24.5778
119.247
13.5213
113.326
26.0563
20.7876
27.8979
95.0471
3.43683
69.0909
32.682
100.985
19.5167
113.383
21.8095
14.6788
44.2344
110.582
38.126
80.934
22.5586
136.792
84.8333
5.1201
40.5016
18.738
59.6043
54.7543
123.848
892.753
27.6236
208.996
58.344
98.9149
39.1537
36.8283
43.846
19.5258
169.368
81.4067
50.3574
890.557
115.533
82.5898
95.9301
71.3563
511.809
22.0568
17.2011
132.53
133.479
31.8284
34.4525
170.639
115.08
41.8559
81.7233
57.9426
3.75839
150.113
37.8641
19.1667
140.195
13.833
55.0837
17.1
122.995
641.767
163.718
19.2999
65.287
187.924
55.3269
35.3309
19.5562
90.0267
32.9033
15.6039
598.101
40.447
102.184
49.9599
120.72
17.6522
21.0563
192.515
89.8656
19.1495
142.783
120.349
179.704
131.974
116.323
132.554
107.979
157.17
154.853
143.208
70.0108
98.3464
185.203
149.778
148.56
228.641
154.729
159.596
153.148
118.499
121.821
114.066
148.475
136.527
131.723
136.575
105.777
304.595
137.596
123.693
256.126
146.227
115.97
111.393
121.613
256.879
5623.81
106.527
114.294
192.63
164.64
137.017
181.067
1749.43
115.034
104.742
187.544
143.616
238.474
182.987
106.875
157.02
151.662
211.332
65.5826
139.63
139.225
157.712
148.211
320.949
130.456
83.57
149.667
133.934
176.089
167.859
161.555
246.122
1000.61
148.963
151.201
138.888
133.143
74.681
149.062
925.621
118.979
181.445
170.824
153.699
1444.69
285.31
119.769
149.892
183.926
2446.72
146.862
128.88
130.795
213.748
154.059
125.473
112.134
195.021
122.597
1681.76
122.999
178.094
148.916
89.7406
58.0516
57.8336
25.0797
1065.75
20.8608
62.7928
3973.83
58.881
16.851
44.8933
245.941
35.8046
51.2382
62.4219
21.5598
22.1751
43.8769
69.9737
61.8168
60.9671
37.9759
32.193
147.988
40.6095
19.8713
1702.89
39.8938
101.597
43.8533
128.847
30.5765
40.2084
1014.73
784.528
24.7989
232.342
41.6231
100.307
119.355
83.7296
89.6196
25.1939
48.5997
80.2385
72.5651
95.154
45.2822
29.5651
70.1081
36.2611
24.1291
55.4689
57.5587
39.758
77.9161
26.3519
19.4184
52.7283
1935.33
135.061
16.8645
119.029
4.65498
27.312
58.0295
50.4447
81.5906
41.6703
58.8209
28.1482
978.867
43.2128
721.623
50.9612
223.88
32.3757
906.478
491.001
53.0361
18.9691
925.567
100.466
52.9246
55.9344
75.563
30.2401
772.928
47.1734
133.664
1947.28
38.5575
49.1063
45.5281
299.265
86.8961
26.1475
17.9292
39.3705
47.1275
41.7338
40.6801
45.0461
113.814
50.1753
131.126
122.346
72.7014
4.46685
49.9548
76.7925
79.5045
88.1376
629.349
72.2018
72.2924
53.7259
44.4725
348.075
102.294
31.8052
69.7944
102.401
168.407
812.73
227.077
73.2416
94.2627
100.957
118.394
629.101
1323.76
135.672
18.5812
1129.49
4.7907
107.901
96.6288
4.11428
96.0197
102.553
33.8658
37.1694
64.6704
611.272
49.7615
24.5245
25.8263
264.432
78.5427
5.6761
4.74451
115.123
88.8395
19.1698
23.5325
101.207
37.2452
63.3085
37.2152
86.4494
79.6879
5.07896
81.6917
83.8029
42.0311
88.3407
127.809
111.445
93.7072
41.9944
1329.4
84.4021
36.505
29.2157
22.6812
1019.63
89.2776
1031.89
68.5265
94.2038
95.9601
278.091
156.351
1567.42
95.8703
81.6677
76.2549
125.382
94.1867
88.5497
130.56
92.4127
151.477
80.0694
124.389
106.954
675.968
24.3815
203.939
197.469
99.8666
11.1224
553.047
95.3237
36.9127
63.2126
22.7
16.1795
17.2352
42.6986
39.625
29.0437
15.5819
27.571
38.6615
13.2963
25.5044
22.2158
37.0281
46.2429
14.0954
23.0566
23.4794
106.925
87.0015
26.5402
31.9601
28.5955
11.1099
66.53
134.835
42.5426
34.8274
33.6638
16.3838
34.8652
59.7101
29.0671
105.708
35.3702
67.5098
105.598
10.2281
20.9242
23.5944
42.9242
23.7153
37.3729
134.474
31.3968
22.7756
33.8076
51.8623
28.1895
7.65308
19.3206
17.2413
364.106
34.6076
24.6384
44.4717
18.0707
60.1122
46.0809
24.8563
33.8054
65.4766
236.173
66.3366
47.8879
65.0361
47.1693
436.687
31.7918
23.6279
54.6732
138.323
18.4708
24.7278
18.7358
20.6047
74.6152
52.7896
22.3672
27.5049
22.8035
85.9649
33.6551
26.3243
34.5663
74.4821
17.0479
23.4019
59.5786
23.0964
47.1273
26.7355
69.9017
1240.14
22.2184
18.499
12.0741
137.617
91.7084
12.1164
3.49094
15.074
13.6321
71.0473
15.0562
123.81
93.7721
182.547
133.65
99.1511
112.122
11.7636
14.5614
94.7548
182.005
13.1851
113.709
159.447
8.3065
176.867
158.323
110.277
42.2874
4.24814
144.74
4.43789
177.731
4.48572
15.0773
151.907
14.3748
19.817
3.75145
3.53513
197.572
146.421
16.5099
3.76678
67.7561
19.4028
18.8413
4.16419
3.73054
159.597
87.3452
126.173
177.697
14.2774
15.1619
143.473
4.10989
12.6912
158.588
97.9606
11.3297
3.75428
25.0634
12.1003
11.5224
15.5721
42.8221
15.8519
187.579
101.318
10.7207
113.733
101.29
9.00056
106.519
17.3014
280.246
158.326
14.7837
3.98645
15.1909
187.418
14.6518
4.05137
3.45182
104.61
53.2874
42.7908
129.306
17.8243
160.907
69.1469
146.277
148.356
3.66585
3.9455
3.76636
2.92002
144.977
21.3183
4.01295
73.2544
88.417
128.189
3.12473
85.8696
51.0382
105.943
2.79285
105.654
123.238
78.9279
75.1055
126.608
54.0115
3.38635
84.7309
102.714
90.9273
87.5745
3.36509
2.98995
3.73518
71.2513
3.13325
68.2215
24.1028
108.012
67.6405
75.7112
102.357
71.8447
3.71176
91.3017
74.8966
3.14254
104.338
66.8092
131.559
41.5526
102.798
3.18194
2.72601
3.28278
3.37049
83.4477
3.40939
2.95541
69.1221
3.03983
138.022
79.7237
92.5481
86.7005
2.9123
92.6673
85.4934
67.1034
72.8321
83.9148
96.1687
134.346
3.32275
66.9715
119.083
117.327
136.024
4.12841
78.9757
128.901
134.789
132.045
115.403
3.30588
3.11196
85.7038
242.264
86.0737
109.519
56.6975
86.4456
3.46792
3.58109
99.6801
3.24075
3.4967
83.4716
95.6384
3.24044
86.2461
3.4434
74.1826
96.7402
78.6523
92.4358
64.2853
111.638
3.20676
618.767
3.87593
211.767
37.9594
117.392
35.5387
103.669
36.3718
32.8286
29.3165
123.002
2293.36
139.96
30.0862
138.212
3.97309
597.157
55.36
35.4698
46.3006
34.0916
104.71
14.5292
30.5543
96.2945
1803.05
3.92492
117.694
27.9904
63.0003
152.82
19.6359
59.7266
17.4151
127.566
17.2943
23.7973
156.094
143.762
96.2384
507.305
51.711
18.9155
92.2558
127.576
16.1102
28.6521
110.922
3.9477
28.549
85.0693
203.672
72.3801
724.952
90.3337
120.899
97.6438
22.7394
27.4207
25.9299
34.8181
147.902
1252.27
3.7908
700.14
113.331
25.1426
19.8838
144.746
43.7779
27.9695
102.813
47.1095
49.8564
41.1007
23.3313
25.4458
21.4149
17.9462
133.335
21.2989
29.9668
23.8592
19.6321
41.9338
79.1531
4.17858
25.267
46.9145
29.1221
42.175
45.9131
33.5387
149.837
37.873
26.5265
108.571
4.54584
26.232
20.7005
113.782
34.9536
25.8123
3.31088
3.47751
50.2687
20.3201
70.4707
3.36956
151.55
76.5738
3.75162
116.559
127.917
154
94.065
99.7583
129.771
98.5798
102.405
3.09362
142.463
3.82337
51.2691
159.958
3.95088
149.625
112.916
3.36481
217.441
131.133
69.7937
201.23
150.359
129.035
185.714
125.95
69.1677
104.896
160.066
131.347
64.0749
125.526
166.401
3.36005
118.337
3.52761
153.175
129.113
143.283
3.65542
979.697
756.147
152.093
4.57643
175.712
109.277
64.1054
102.488
168.45
149.311
121.008
3.13842
35.4329
3.23501
48.3179
140.711
160.047
124.254
148.496
122.166
4.19683
118.08
166.383
148.405
103.993
36.8766
165.735
140.765
17.1524
260.298
146.381
163.404
874.133
148.984
49.0103
159.987
140.597
120.197
112.829
116.631
29.3468
120.918
122.75
121.866
18.7895
126.651
111.476
90.1931
135.713
85.3938
93.9488
47.0408
103.049
2.1389
26.9087
174.482
108.541
106.303
140.476
12.6495
94.8339
206.622
2.28083
86.9861
154.16
20.2147
98.3761
118.532
144.9
2.77915
103.133
7387.36
22.3125
79.0024
17.8976
122.88
148.363
103.939
93.2016
2.39349
80.7129
9422.6
1427.84
1.95462
2.03258
16.1901
108.223
107.113
2.57021
2.31756
99.4589
82.0053
2.3873
157.662
98.0903
111.135
109.3
84.6963
156.79
112.97
2.68061
71.3574
2.13474
1.95553
118.115
2.10715
81.0801
90.3749
91.1734
94.0602
71.4294
116.664
3012.09
132.695
216.773
11.441
2.02082
12.9032
96.5312
10.6611
1087.3
21.277
141.23
79.5385
14.3901
107.668
8.24555
2.27914
102.363
106.403
99.0675
113.725
102.548
96.9706
104.845
77.3793
22.902
108.028
17.6626
1746.1
1927.08
210.482
14.5604
92.9723
2.0844
705.57
92.7754
10.9274
25.6504
2.44356
93.5381
2.40995
68.0321
4.11225
4.00334
121.275
68.4721
96.8638
4.56655
4.94308
4.74908
3.79702
4.56821
4.60816
94.5363
101.272
3.98945
130.844
94.689
134.686
69.3209
68.2912
73.1589
120.419
4.32261
72.4461
4.89427
4.13943
4.03566
111.505
4.25342
146.933
4.08124
5.37318
144.245
85.5168
4.44843
3.83061
3.85063
5.22286
127.418
4.27083
4.20798
89.8543
172.808
139.833
137.591
3.54343
4.61368
113.853
3.81114
77.181
4.06576
111.904
130.476
58.4453
4.2279
181.313
3.73773
130.611
4.75577
96.242
4.77122
4.29042
4.48191
68.6531
4.42974
102.104
124.09
84.14
4.58289
3.91154
85.2361
127.533
144.529
152.547
4.93858
4.74675
3.97053
133.862
109.359
120.996
433.019
92.1603
3.99063
124.781
4.6463
3.6498
93.1071
3.87408
4.79272
5.47493
3.87114
161.99
3.99695
4.76397
4.14638
4.80928
4.05163
4.42393
4.42459
4.30923
3.12765
1398.85
3.70695
102.086
3.49581
129.324
122.931
123.173
2.93294
2.88453
23.1304
134.426
112.052
120.597
78.0417
111.047
102.083
110.779
3.59322
92.166
100.251
170.687
98.7055
138.737
3.31165
4.09136
2.83052
112.341
94.3532
3.87039
53.6564
97.1138
101.925
3.82219
3.54081
142.773
2.9165
264.53
1235.92
64.6378
115.53
281.351
107.318
102.09
113.227
3.18533
537.463
94.8139
158.693
131.308
1754.92
3.20124
3.47035
3.18542
122.906
127.952
152.237
3.52829
133.86
184.144
14.9224
73.6247
3.64104
3.82044
1530.24
21.9476
89.3678
13.9885
156.197
3.95465
123.243
3.61781
3.33141
3.87568
136.997
89.6408
69.5669
125.345
84.1696
57.6289
120.099
4.12677
3.14677
144.553
2.58741
90.2279
133.041
117.224
106.327
103.811
3.23521
125.386
11.7962
102.277
46.0681
3.37958
79.7848
2.83716
93.5568
136.819
101.639
123.42
134.869
788.867
763.077
44.0597
47.3319
9.14269
2.48385
53.8016
38.6474
30.2109
22.8139
44.2414
143.675
69.3347
31.4348
84.2546
26.9309
59.2477
55.8676
57.7832
32.6696
8600.07
39.3119
80.2819
120.009
130.033
77.2854
40.06
56.8515
51.6491
31.127
1521.42
45.1806
18.549
105.103
172.973
108.081
49.2195
25.2901
40.7326
47.7883
27.02
144.21
264.165
1009.77
53.3563
30.6876
28.0677
222.896
34.1345
51.5884
123.624
6165.33
401.784
30.6328
44.3587
18.5675
66.8626
34.9756
59.8106
32.7768
158.496
881.268
34.5256
83.0675
51.8085
30.0342
136.015
152.305
44.8225
74.5824
65.5413
39.74
55.1388
38.6869
102.579
42.0706
68.378
261.169
35.8982
38.4112
64.3791
133.264
43.5443
19.0814
14.7685
130.613
561.785
35.3604
282.371
91.5999
69.7248
27.4688
71.2206
44.4751
14.2682
797.785
418.046
132.407
1900.43
1846.67
173.683
1415.93
1465.88
907.829
1135
64.0044
71.2418
1247.41
115.941
30.3732
132.65
163.019
127.565
1186.56
1026.89
1509.46
97.8024
1328.49
123.568
3.59297
107.285
800.46
1342.18
73.3111
3.73711
145.433
129.806
1265.71
81.507
1784.44
90.0134
1015.61
1985.18
372.365
120.904
3746.85
131.301
178.447
87.9793
83.1713
64.1046
115.634
105.196
133.289
966.793
187.143
1695.41
72.7137
1151.25
725.593
1314.87
839.195
1234.7
1893.61
1384.18
179.699
703.378
1141.36
980.309
59.1904
2407.6
1197.44
1433.88
778.953
134.782
1187.63
425.821
1694.54
207.807
97.865
108.613
112.589
45.7669
225.969
139.939
2018.15
106.546
68.9941
1376.46
58.1584
15.0919
1009.33
96.0169
1586.93
108.969
103.912
140.857
1864.37
37.8005
120.542
1252.87
1713.61
68.6978
84.2046
1165.34
1419.39
1374.87
66.6009
110.084
44.9243
1353.59
81.894
75.0915
43.1943
57.2193
61.0008
127.354
1550.83
23.0911
46.2639
63.8107
39.0842
64.7502
65.9715
111.522
60.6566
1390.55
25.6529
24.5527
48.6889
32.0282
100.206
112.142
603.004
46.0904
47.4708
112.883
50.8638
77.7076
37.172
195.284
48.9591
77.5433
330.659
3963.24
37.3456
41.9922
40.602
59.253
1076.3
40.2876
71.5089
79.8929
33.113
790.96
38.934
37.8319
30.3679
58.517
643.966
34.6368
50.5908
47.4083
36.3414
21.0219
49.4379
1120.24
440.645
35.8989
36.065
46.3512
34.4378
66.6214
32.0937
28.1723
154.181
39.7054
35.8675
33.7125
35.6497
84.1489
71.0845
44.8302
42.6841
151.859
81.0526
24.5794
91.417
41.3971
95.1606
93.7691
70.5546
40.3629
56.3993
45.6492
80.2873
34.1252
230.247
46.6724
294.852
35.7522
1103.7
1751.6
39.138
38.6169
45.5991
67.1215
219.616
3.14253
2.75082
97.1776
163.961
178.394
3.02076
3.91621
107.48
213.535
4.16687
151.872
122.72
3.34294
3.47457
3.24497
3.99316
4.09105
117.679
4.80585
79.4384
127.726
124.471
20.3728
132.922
3.28868
161.508
3.59387
150.327
109.192
3.14742
3.92643
144.552
119.254
87.2651
4.78626
141.347
192.856
73.346
3.26275
123.486
4.16677
101.425
135.927
145.207
57.3889
3.99897
3.85476
37.3243
4.01492
3.80943
139.752
1247
145.604
4.0493
106.38
3.94249
105.685
4.15643
144.265
155.978
3.97259
3.74858
110.507
3.28492
2.88576
2.68866
183.471
3.33609
3.64584
4.03198
4.03672
2884.97
221.021
145.81
111.563
91.8659
136.089
105.162
156.551
110.489
4.47471
4.27996
124.271
148.516
118.338
157.927
112.055
103.418
179.249
4.45048
2.93123
19.3439
201.832
135.319
4.29999
177.379
3.64482
148.482
133.932
11.6505
3.45438
30.2319
3.90737
4.27936
18.4662
17.49
31.6434
3.41408
3.59659
14.3823
5.05274
14.9535
19.2094
29.4095
3.75704
3.40847
33.7597
50.8848
3.97365
3.91806
15.141
4.3867
3.51091
161.308
154.619
3.69128
3.50081
3.78078
4.10968
15.7129
3.61291
142.134
2.98402
103.1
4.95745
17.5519
4.05575
15.6628
31.2533
144.024
3.52396
3.57888
111.65
3.71168
4.18996
100.747
3.69201
3.89874
84.4446
22.3305
17.9402
13.851
15.6999
3.81554
74.4745
3.59696
3.05627
20.7227
457.4
25.5275
3.52037
96.8829
3.39546
16.989
4.10088
143.522
15.1148
142.485
16.8469
20.9708
3.91391
71.999
14.3086
103.758
3.55985
3.20387
3.55579
3.59565
27.8324
3.65946
24.3097
23.47
20.5822
3.61768
29.3027
3.18048
4.20433
3.27311
20.66
3.5729
25.2824
31.86
3.28993
3.17993
4.29379
24.6142
4.42455
3.70485
13.9843
239.518
136.399
3.26313
3.87047
100.422
92.9885
4.03802
141.351
144.767
115.638
99.6328
84.2928
3.14189
3.41111
103.561
107.103
4.44949
3.75371
3.23573
148.558
165.012
5.13354
4.51584
3.67314
109.61
3.99458
208.182
98.3978
113.836
138.32
112.401
3.93766
91.5287
82.3894
133.827
3.19741
3.53808
107.014
4.09415
3.56756
109.281
83.9533
100.23
82.7568
121.513
3.84603
130.518
135.001
95.2684
101.027
102.667
86.7163
3.69085
97.4118
87.7204
110.233
3.30729
3.27383
190.022
84.9466
4.2503
3.16228
4.14181
94.7654
3.32829
3.25623
3.6818
4.03283
79.262
119.816
3.06438
139.756
103.898
2.98188
95.0312
3.64255
3.18843
95.9592
68.0069
3.56737
107.21
168.076
192.316
91.0109
96.7967
4.13624
3.84287
3.22953
151.711
4.0923
4.05823
116.552
116.676
3.31464
83.4826
84.9277
4.55175
144.637
124.321
110.774
3.15477
166.866
166.437
74.4714
157.289
2.80961
151.828
3.25964
170.593
132.038
156.825
148.141
2.94344
105.619
300.222
3.10591
1258.74
2.4838
130.936
2.82718
1116.1
153.544
129.287
100.257
152.004
236.067
99.6633
149.657
1209.14
151.636
253.817
1043.11
1738.05
1922.83
1517.6
161.14
189.927
169.412
2.98178
3.1944
3.17363
1216.72
154.175
131.577
151.404
2.76818
214.787
1620.4
2701.82
85.6188
2.84075
2060.52
1037.5
1663.85
2.93498
218.072
114.123
161.897
2.9403
887.21
901.993
99.5464
3253.68
211.792
380.883
143.463
159.73
127.529
123.016
856.39
208.909
137.038
1639.24
2803.62
3.18368
195.227
1155.53
1146.04
3.02953
2.95213
713.349
1079.8
159.68
1841.92
172.569
3.17179
163.092
158.277
1543.42
155.864
84.1082
1516.93
117.363
1989.59
138.895
1164.97
1412.45
171.296
151.144
1846.25
99.1059
100.503
189.236
180.273
98.172
3.41143
137.386
3.09066
104.817
3.30394
128.204
102.139
1114.6
3.553
144.961
3.08278
9.71851
4.20163
85.9452
5.29486
4.30849
4.29055
109.364
117.35
3.37609
237.77
87.4207
3.37106
3.24291
2.87882
116.313
3.42604
126.628
2.71572
129.007
12.4063
88.3423
200.573
4.10419
118.242
3.09287
3.61605
3.19315
3.03295
4.21903
4.85913
3.2743
3.18459
3.29013
20.8717
3.22505
154.493
2.82258
4.3864
82.1764
3.81123
92.4413
108.107
3.50058
119.859
3.10214
3.37147
4.71081
3.10867
3.05052
156.709
74.7471
3.65634
86.3202
2.85156
142.147
143.34
172.101
3.11649
287.005
136.975
118.825
90.4705
138.898
3.45908
77.9564
3.1758
105.138
3.5201
2.73128
3.61552
2.99407
148.541
119.958
3.44071
103.731
58.2806
127.255
135.816
108.946
99.2493
106.127
96.5575
157.909
144.735
2302.47
103.066
134.417
27.9584
48.8075
111.646
119.848
105.231
106.433
121.865
182.755
1275.52
79.1393
1396.26
49.947
110.602
35.3324
1201.66
1033.9
141.949
32.4432
2245.9
733.154
23.9446
144.249
140.998
1199.09
158.218
53.1692
70.8358
123.245
96.7059
35.3157
879.597
70.9752
90.2574
141.27
73.3323
151.301
29.2127
3.63547
75.8715
24.3937
216.006
160.246
102.005
121.095
5981.76
124.95
172.404
213.464
92.4732
87.8467
143.996
541.408
131.52
152.624
33.8892
82.9081
54.0376
1842.49
54.0361
120.225
4163.06
1304
164.584
121.434
170.035
110.27
79.1722
192.917
212.324
29.6703
164.061
100.46
27.8037
127.456
1435.63
101.413
34.175
147.049
106.522
80.6387
87.8947
2571.86
1237.44
54.0933
131.88
2364.91
108.252
122.646
72.727
95.1359
158.311
137.793
33.5615
84.1429
75.5754
234.365
107.065
4.72052
215.022
4.2241
184.305
131.14
216.094
248.318
4.35126
182.505
4.37372
154.173
4.52464
113.328
4.53439
4.39088
4.12755
4.67318
170.068
3.90374
162.745
212.797
136.351
4.12523
168.216
177.426
4.73114
159.834
139.967
4.74081
1414.63
4.23181
151.05
163.35
186.002
4.31778
4.25737
4.33043
151.768
162.835
173.699
4.2834
268.33
132.69
225.688
3.86657
4.08939
237.621
230.553
167.122
181.754
319.727
234.706
5.10601
150.856
4.43013
4.68942
3.38271
4.57798
4.88882
1051.03
4.62749
4.49832
1258.45
3.40594
174.975
160.095
3.95548
4.74768
133.952
4.19231
729.125
4.67625
208.741
5.0485
3.72194
4.73615
143.83
3.67061
189.867
4.16698
1743.59
3.99782
224.745
4.73179
802.989
3.61331
4.44129
5.08451
4.46149
4.44072
177.975
198.56
215.764
4.68815
4.21448
240.858
4.78917
149.43
4.78552
242.47
15.2663
85.4063
151.825
41.6299
36.9098
15.0681
82.3801
26.6018
19.4864
25.5087
1.58512
41.7275
65.9387
28.0709
41.3813
2.51399
48.8759
13.169
43.3498
2.06076
37.0485
129.879
17.396
42.3331
38.1902
238.466
1.75222
52.0324
175.572
56.5562
86.5064
27.2538
844.063
19.7659
35.0171
69.6939
18.0653
1.83252
2.07028
100.566
1.8515
48.9873
88.3249
20.6011
131.763
74.7266
29.4785
138.391
48.4302
122.655
96.0508
24.9283
130.83
76.1124
223.426
152.361
49.2372
26.9841
60.9916
35.1752
11.6331
323.241
7.78982
1.85054
84.2582
42.4048
33.8281
30.5856
55.8937
2.67455
13.5102
264.426
118.32
10.2304
44.8345
68.4188
35.8006
42.5433
28.7741
27.7863
31.1584
250.358
27.025
282.591
16.8438
14.6875
1.92979
12.4123
43.1074
63.3596
1.74312
165.534
24.6204
49.3419
97.9007
180.823
35.6538
13.3216
46.8336
9.61462
19.558
18.1176
52.2276
87.9434
25.67
76.7717
100.359
59.6866
668.652
6825.43
2.37393
1417.78
1438.71
15381.6
5791.39
14834.5
1448.4
4135.17
2.52088
2045.19
174.387
2129.5
5573.17
5344.65
47.8637
16319.3
14425.9
12473.1
3.01791
487.451
151.937
23.3342
4956.13
27.0406
2.58025
50.99
25481.3
17.0478
2692.51
2.45531
112.963
5748.46
56.302
54.4812
316.81
28638.9
4897.65
4009.54
17.732
1023.27
97.9462
2397.04
1232.25
44.5916
86.1809
1272.01
29.72
1633.79
114.397
14781.9
2.50466
39.71
71.0417
18.0819
56.381
101.82
26.0512
2.2826
23201.1
17621.7
5165.62
2788.91
122.936
7303.76
2.82011
35.7117
12.2368
2.52997
21.2059
29.1391
34006.3
13465.7
41.1512
4013.04
29.255
3684.3
3.12874
41769.7
17697.4
1047.18
13.6366
57.743
98.5059
53.2936
823.124
5044.27
7975.25
2.89141
4972.77
14829.2
8.20528
109.507
885.98
20.945
2.6524
1.86551
93.5642
10.9104
2.234
17.1634
2.12621
90.0973
66.5793
2.35037
2.4515
160.855
74.9314
2.43672
2.56098
93.3876
51.7436
864.971
92.2852
103.55
2.42583
76.8271
12.909
2.25789
2.06712
12.4238
2181.62
2.13071
2.32635
2.51898
267.51
93.8668
13.43
56.718
79.6591
1.96076
16.3804
12.7377
49.409
2.21653
81.9736
2.13351
75.5262
98.7432
2.46214
88.1306
207.374
2.2202
10819.8
1.91592
84.147
127.725
2.26245
16.873
11.3458
542.643
91.7329
43.3029
2.72245
2.34176
2.09314
197.336
36.3095
432.813
2.07592
88.191
1.98233
2.11387
71.8737
2.28707
2.56493
2.20381
95.6132
83.2047
1.95919
79.7375
1.81166
15.0755
2.29045
2.58455
117.652
15.184
96.4344
142.231
2.72366
103.973
2.22192
97.1035
123.524
2.04384
2.44583
2.30795
11.9092
2.28257
156.578
2.16244
31.1664
27.0589
23.0755
60.4455
95.6099
10.4437
92.5333
110.856
36.194
28.0589
55.9119
83.0129
102.712
17.7947
124.362
102.551
43.5789
22.8352
14.2754
65.2092
118.061
103.441
31.3632
89.1176
88.5523
151.422
93.8295
3.39166
113.747
135.483
21.4404
86.7825
80.1704
26.7048
110.596
101.902
115.598
142.34
107.723
111.102
6.69472
11.2465
21.1366
70.2626
19.5736
138.497
107.76
20.8248
94.8325
86.5484
130.899
11.219
64.711
56.9661
65.6096
84.445
106.186
143.715
91.6013
86.7683
83.1969
111.363
94.2665
119.913
79.7503
19.8808
136.877
74.736
160.602
49.3764
33.0373
31.7024
87.5957
23.3083
115.056
57.2282
24.5326
126.696
17.1881
66.2409
99.1463
75.6617
112.171
129.465
37.0624
10.1251
22.0008
10.6191
131.893
24.464
70.6608
14.1416
143.69
10.3745
15.5531
143.877
67.7765
14.3381
24.8099
16.0419
92.9054
14.3251
14.6914
153.03
83.817
222.988
132.673
53.063
64.5184
10.4086
8.34968
14.3705
35.4421
93.1875
24.5812
31.4946
24.5793
21.7489
85.9988
31.8949
169.189
14.7926
73.5544
13.5342
14.044
178.253
14.7061
20.665
14.5414
264.231
14.3612
40.2792
78.8958
22.6098
15.2848
18.3424
19.4347
19.6106
21.1209
36.1225
78.7265
75.155
31.4447
19.4401
65.9972
19.719
26.6752
39.6375
18.657
11.3734
44.556
58.9647
33.945
52.3424
27.1024
16.4155
25.4565
35.9249
13.5757
85.3937
88.5863
65.7516
37.8915
120.897
15.1677
75.0898
28.3972
40.4328
64.7708
18.9375
17.8024
38.7391
49.5044
25.9921
60.6299
95.6744
58.4215
14.7941
127.888
57.106
19.1377
84.7693
30.7635
153.952
12.9785
16.178
17.3503
53.7478
26.0571
47.9197
92.8674
13.7246
81.3506
16.5131
543.189
29.0009
44.659
34.8704
75.0349
2.64281
38.5241
19.1203
23.766
146.447
88.6921
20.5064
43.6617
189.517
9.79168
56.6243
27.4853
32.1897
29.4186
64.7646
12.792
23.9002
15.8518
30.8745
65.8626
96.4322
22.2979
22.9598
42.1088
53.4263
68.3289
130.761
167.372
30.6112
52.1314
23.3297
242.696
68.4229
23.1582
332.454
276.904
23.3612
195.6
76.5241
36.0621
20.6044
17.2098
52.3592
23.8349
38.4886
39.7352
257.742
1.37223
34.7911
25.6278
9.03656
48.88
18.1285
13.9446
59.4597
10.0368
22.3979
64.746
217.708
40.3918
97.1325
23.6416
26.3468
63.0091
62.8257
26.5325
27.8697
90.6026
185.74
83.1485
37.1409
28.5903
9.40479
47.9263
11.759
63.641
11.0799
17.4485
61.1532
31.2887
26.3659
46.2729
313.035
32.5483
37.7753
40.6017
41.4946
12.5871
10.5383
33.0792
31.3467
31.9654
76.8426
7.05623
27.6555
36.8605
23.6415
70.3017
32.4607
64.4971
30.5099
2.66449
15.6511
14.6004
2.64489
96.7463
2.89585
12.3778
146.09
101.071
2.76142
2.63701
12.5435
15.4841
95.9633
13.6782
2.80944
16.7577
15.9762
18.838
3.29281
117.912
2.60242
16.0199
2.84353
14.1962
15.125
2.61873
2.8347
93.6649
2.57087
2.65702
13.0223
2.71147
12.2381
12.406
3.71123
101.179
16.7781
3.05187
88.206
14.8701
109.069
2.30865
15.616
2.61276
12.881
11.2328
2.6772
2.58185
70.2827
2.85665
80.1916
2.63375
16.3141
2.29135
2.74598
3.17563
93.7832
119.738
2.96257
13.869
14.2485
99.3536
16.7278
79.5441
10.9881
13.1387
123.353
2.81594
119.478
2.6699
2.72345
111.387
17.4276
14.3162
13.1715
30.3991
11.911
2.60342
13.5941
17.0217
13.239
11.0742
2.6951
14.5857
16.1821
2.95994
12.7166
93.4446
2.41218
3.17652
2.26868
96.1391
3.24874
2.23615
2.69184
106.054
14.7422
14.1292
3.1601
14.8662
210.519
13.0348
54.0976
2.02948
2630.43
105.216
11.179
12.5266
12.3546
71.0849
2.00234
16.9686
11.7192
2.09701
16.7224
10.2264
96.1295
9.80158
15.126
2.53764
104.321
95.788
12.1729
15.4007
75.2323
119.748
9.59822
90.5611
14.0117
106.571
17.1053
11.7743
44.5615
25.399
10.8099
14.3041
111.272
13.6107
13.5798
10.8735
20.1606
77.2805
2.44877
13.9361
130.897
11.8656
10.0285
4763.16
10.8809
107.783
49.865
14.7181
118.868
23.4499
17.1656
16.1712
11.9221
12.5323
30.5433
624.066
86.6124
22.6434
2.78102
14.5163
93.7819
2.32506
2.68804
71.9665
17.0736
146.965
2.5478
11.5998
12.4211
14.5707
12.3936
38.0855
1709.55
12.0894
12.6289
58.2444
14.4633
61.2689
47.7215
12.1214
11.675
39.6359
23.994
303.849
17.1082
95.7569
9.29096
17.8045
96.9746
4867.29
11.8675
129.084
11.025
18.6234
2.20343
445.002
42.0062
36.9985
47.6061
941.007
3744.42
74.974
119.278
50.6254
59.0772
167.881
51.104
3885.42
127.139
33.7315
931.875
9.87225
65.7605
48.5519
3999.56
78.9372
125.965
2637.1
54.4053
17.8983
101.993
498.124
53.3776
45.35
76.0153
89.412
42.8472
434.059
72.0069
20.768
127.753
668.356
554.439
34.184
926.758
376.269
303.558
73.0506
428.372
33.7564
67.2993
26.264
32.1926
80.7607
105.449
34.8975
933.14
33.9574
95.9114
46.6409
11.7953
285.239
35.8872
15.518
68.1433
907.069
1911.53
2393.33
123.446
25.9241
138.683
22.5149
332.392
2089.04
94.2585
1780.91
1706.73
31.6252
175.492
81.6138
10.0361
58.5252
34.5179
64.9117
64.5934
80.7347
116.748
49.4482
78.1431
577.925
5161.96
36.5241
68.2572
46.9117
34.0924
34.8609
85.0355
51.2084
100.611
18.4806
86.4086
60.7558
446.383
326.195
24.2887
48.5733
28.4493
585.513
47.5068
769.152
33.5148
52.8998
26.0773
310.154
45.9109
101.477
50.0641
86.0112
51.3258
44.0079
812.752
29.777
89.7524
18.2551
46.2416
51.9082
20.2635
55.8742
83.5801
32.0492
51.5848
249.812
65.0629
690.972
39.466
139.884
58.799
45.5968
807.899
49.0364
120.537
53.0305
122.046
146.481
17.6822
846.27
78.7799
107.827
46.735
133.984
32.6331
51.3796
60.0339
50.6171
994.542
45.0424
117.361
18.277
50.1868
45.4666
121.532
75.9561
44.3386
33.5147
45.8826
33.0218
82.5383
27.5614
100.665
33.6929
33.3637
36.3376
35.6857
66.7586
27.0712
41.059
216.714
101.538
47.8132
49.1833
92.4597
34.3179
41.6874
26.538
91.822
48.5744
99.9781
73.8792
24.2634
138.515
78.2446
835.777
101.773
22.9687
34.3126
31.0875
43.6945
349.258
82.518
60.2874
36.0586
38.1752
1058.76
36.4774
76.0786
1425.86
32.3196
61.2032
60.6657
34.0817
37.7088
1004.28
33.9116
40.613
39.0158
55.9549
1004.9
334.769
209.026
335.427
17280.7
41.5232
73.2415
4390.7
80.4802
332.867
20.3814
48.8551
20.292
43.6262
70.6036
34.8266
61.5392
66.84
859.927
563.95
59.1888
49.9834
73.5684
33.2246
32.507
40.9277
86.5645
25.6157
105.32
115.509
24.9849
69.6824
46.2167
71.035
51.8167
367.437
944.489
87.4695
2074.65
52.9934
18.346
48.3367
38.4028
2055.05
41.3796
81.41
69.3932
1835.87
20.8915
19.5135
68.1557
24.9115
29.5163
63.5216
36.243
17.4622
27.28
31.3729
153.225
56.6951
64.7841
52.2356
21.6202
49.3648
39.9853
89.0376
525.595
42.3327
40.4467
445.813
26.2371
36.5926
1147.53
35.6976
1453.42
107.376
35.3561
142.996
41.3624
41.9179
28.2469
36.0512
634.757
900.426
31.4531
49.0626
64.1685
60.4048
59.6646
33.0824
46.6897
26.789
33.0372
34.8876
27.7486
22.3576
35.2733
94.5395
10.0633
28.3861
37.7305
22.2563
20.8733
14.2876
37.7014
23.9761
39.3473
55.0865
27.881
39.7372
23.5575
30.9332
76.638
32.4918
38.6435
17.5658
535.783
13.7356
11.0864
48.3321
25.7129
31.3072
33.2917
38.7244
28.6083
33.5185
39.7997
32.8292
1098.93
24.3016
36.3729
21.1613
26.9092
22.6577
29.9412
42.3008
43.4839
101.033
26.5587
20.7075
51.6943
26.754
39.8574
37.3166
129.116
65.3848
44.3541
37.415
30.3757
31.8272
26.0301
28.3416
23.4647
28.0411
27.5742
40.0193
35.8232
20.8271
89.261
43.2713
39.6834
38.8877
38.8232
10.1799
42.0904
40.3762
28.3708
136.444
41.878
45.953
93.1669
29.3509
12.0087
36.5091
28.8852
35.8264
35.2502
612.216
39.4277
33.3034
129.904
57.1954
72.322
33.4761
23.818
116.533
16.2203
27.2443
22.3233
11.5373
32.5641
9.86437
21.6541
28.938
16.6697
14.8564
28.7542
22.4149
13.9062
11.8588
40.4337
46.8363
104.184
28.7187
25.9232
112.249
11.9068
28.8282
24.2386
12.0261
33.0398
34.6949
63.4952
76.3232
14.7618
8.02249
17.2952
11.2512
11.8075
16.1091
11.2844
12.2573
113.25
19.9294
33.1794
9.81634
65.7167
10.249
33.3479
25.8013
18.2553
2.22582
14.7258
13.94
2.69406
24.5588
90.9551
81.144
39.273
11.2729
14.5193
18.5891
14.1115
27.0686
26.2502
21.0174
81.8106
52.3787
45.5122
87.584
2.91582
27.1014
84.8242
26.3261
9.55265
12.5974
14.9318
21.5342
65.4737
21.5327
65.8568
9.91993
15.128
67.4065
80.3753
9.92732
11.1283
31.7419
47.5688
13.9601
18.2796
20.5381
18.6841
38.4431
27.4995
54.7122
15.3505
24.8839
15.5532
30.9003
15.2501
21.2539
664.962
118.883
20.4974
53.1754
75.2662
14.7832
18.0975
65.6055
1635.85
2.66106
12.5935
85.9825
14.9867
70.3113
25.5926
26.7489
10.8048
11.1366
2.26958
1704.39
54.4898
2.37237
81.9972
12.0724
118.511
14.4742
2.58916
11.8714
69.6561
32.0018
67.8116
12.1223
13.1111
21.3586
1.92349
64.325
15.2647
91.4097
361.632
14.8232
2.2773
55.2463
14.2017
29.3008
12.5402
2.46789
66.3491
8680.92
40.9694
9.79591
285.946
81.1188
109.408
2.60324
88.7348
138.786
2.7059
13.5251
2.5141
2.63532
13.3248
2.57078
17.2656
58.965
125.259
12.2867
90.1713
12.7148
110.915
87.9947
16.2949
12.6621
2.48845
13.1774
86.6973
2.58569
23.0198
2.49052
9.16546
14.5307
11.1122
13.9905
57.9043
2.76222
96.171
101.669
11.7782
12.0987
17.3552
2.64723
63.4486
80.7228
2.49215
2.54225
1243.08
2.63822
2.14276
13.2272
2.77243
11.4203
2.49226
12.0896
2.31239
74.0144
2.77271
2.89897
11.4119
117.227
1025.1
122.754
92.0156
107.661
74.9627
398.092
89.3478
79.4637
893.434
90.643
75.7091
99.4217
107.375
164.236
96.8945
92.4098
70.0977
77.3255
1393.33
124.077
92.1025
957.58
982.484
29.7581
774.566
95.546
103.662
559.683
1984.66
1698.52
109.138
75.2113
92.6891
89.2865
82.3859
82.1795
149.536
98.2467
47.5837
1313.22
173.727
79.8858
41.7173
98.3589
36.2868
995.662
593.861
86.3082
1125.52
872.705
124.137
105.815
103.947
19.9297
110.869
113.41
44.8258
262.956
1571.35
80.9171
31.8436
98.761
28.4616
108.79
645.301
113.287
103.118
97.6436
84.9939
93.5066
119.082
114.048
762.964
115.22
68.6126
181.277
79.092
135.827
84.2641
125.465
85.684
91.2197
69.9864
98.9802
167.426
96.7049
892.903
121.724
844.018
78.7745
72.6305
56.7944
75.1403
72.841
245.266
84.5037
38.363
72.3007
146.796
36.4502
223.541
91.1179
11.3682
10.948
112.169
12.6163
22.251
11.0185
13.5854
139.668
22.149
12.0621
18.4539
137.425
59.5885
13.8922
70.1563
22.2841
13.7348
12.9012
110.347
84.0862
111.729
12.7941
18.392
2.31865
12.2971
2.3201
17.8499
38.4784
41.4602
17.1021
32.2419
23.7118
13.2859
2.64385
2.22364
13.5931
14.1293
753.172
14.7785
96.7879
11.278
85.605
14.3755
16.5525
2.72405
2.71904
18.4236
30.8781
728.828
72.2179
2.27863
2.15725
206.031
2.35581
88.0484
14.1579
2.23582
742.59
27.4776
2.53468
13.4372
9.13768
108.41
24.2716
30.0315
1.98433
16.7711
94.3456
90.2229
89.022
10.593
11.0804
2.04686
31.8823
119.799
12.0472
2.70188
16.0038
18.6351
80.2688
75.6054
12.5784
12.1354
11.3157
10.7991
2.31235
67.0822
2.03107
24.2641
12.6199
12.2387
11.8795
79.1109
72.0089
713.078
10.3074
3.84244
167.643
224.163
85.2047
101.15
110.581
119.005
20.9836
130.62
131.992
138.059
23.7432
165.093
16.4149
118.616
113.849
98.6078
117.028
144.622
89.96
104.328
22.9215
133.006
149.767
81.5492
18.6727
96.876
126.891
129.989
154.193
152.655
105.327
90.8185
118.911
160.823
318.232
99.0336
78.2362
119.974
101.359
163.814
26.1388
110.852
166.253
85.6017
100.631
99.329
171.037
83.2668
103.237
110.193
111.928
110.203
77.2147
99.2083
104.497
96.0131
85.3584
209.91
104.406
87.5764
135.777
94.2054
88.8736
156.053
101.486
181.507
20.7047
102.735
100.092
112.481
79.0046
101.307
106.684
19.5028
63.1641
98.861
28.1726
139.241
49.9657
171.892
99.1835
198.095
114.316
138.789
30.465
29.377
79.9351
30.3991
157.376
204.25
35.2398
124.728
103.016
148.442
110.008
84.9575
115.044
120.596
84.5315
27.6957
5695.5
53.7382
144.649
15.2538
3.09196
81.9277
125.108
70.3176
487.588
104.161
314.32
95.3839
95.3002
2.6374
150.164
15.7671
69.4995
567.237
83.499
124.065
127.042
2.9903
51.84
16.4484
94.8053
17.7452
936.382
1606.3
2.41973
153.797
96.2637
354.022
172.23
90.2106
91.5718
322.076
144.184
99.4023
115.853
3.01024
30.7982
123.228
675.017
82.6556
943.093
220.114
551.547
71.564
2446.89
41.1744
69.015
102.775
674.947
35.0937
112.247
69.4599
131.738
107.372
39.6947
44.2476
2.75707
14.8341
78.3555
522.046
212.344
254.818
1588.23
2213.27
98.4183
61.1852
570.459
36.4217
53.8056
96.0542
410.321
69.409
515.374
85.3374
1077
115.352
96.34
33.2038
38.7619
685.759
2.18483
96.4556
83.6528
52.711
1470.99
112.134
877.977
102.557
100.997
133.935
1662.59
56.914
90.9407
71.5749
89.4246
31.72
127.61
660.972
77.402
4.35079
3.96894
91.095
68.7842
1074.98
93.9825
112.533
27.3705
74.4365
136.522
923.831
42.8322
108.993
4.19646
21.1657
711.66
427.395
129.329
26.1808
89.6611
605.079
70.6968
223.432
53.6956
587.2
447.643
62.7766
4.01565
76.7827
50.3099
61.2805
63.8139
93.3295
641.475
53.122
870.383
3.94732
98.0231
82.7642
873.172
79.4049
78.3698
122.503
3.8814
91.2905
88.0116
327.023
88.9728
58.22
83.8601
60.0954
99.7841
42.9968
203.068
299.301
34.2735
113.14
1221.27
19.1672
55.6339
732.97
123.108
335.221
835.778
14.2756
84.4358
122.88
85.9513
21.4946
89.564
103.712
1028.52
97.2257
57.9198
89.459
140.951
38.4106
91.7862
356.787
131.949
51.1729
84.0257
20.1203
132.333
759.835
769.348
106.903
615.21
89.8941
848.751
663.574
102.391
88.5961
59.5382
64.0301
66.5066
39.2683
115.773
680.65
1599.79
220.806
106.741
35.9609
1414.06
678.27
47.9121
1363.26
1457.94
28.531
1734.95
136.562
123.724
880.337
120.199
98.288
1272.45
3663.29
63.0909
1106.17
884.95
646.509
869.527
96.9219
114.938
205.325
1611.71
790.672
499.527
48.8906
68.2544
1721.6
1526.25
50.2672
535.98
103.325
767.677
1013.85
122.103
763.36
2114.95
891.463
831.106
120.213
1212.27
133.885
1699.74
1109.66
68.8586
27.0648
1141.89
1567.63
1358.11
1084.65
33.0149
64.6123
1044.45
932.438
292.377
102.204
967.724
156.953
137.124
801.003
89.0854
1416.28
880.349
3.74429
114.184
1856.49
69.5072
44.8001
66.1875
808.832
1088.36
25.6501
46.7802
1574.11
37.5459
112.306
56.1442
1319.51
898.72
30.8126
32.7222
924.742
1462.82
935.135
1247.75
147.013
275.676
118.423
193.921
1085.23
111.441
991.84
114.933
329.325
124.753
129.02
139.21
131.102
4.08596
3.24105
145.688
133.767
115.99
110.576
4.21349
139.957
3.92668
139.324
115.679
98.9149
196.746
3.07141
2.87473
138.289
138.994
161.026
125.989
142.799
4.08111
3.2908
121.039
3.91432
143.545
137.11
130.462
3.66171
153.128
204.739
267.744
145.278
98.596
190.273
127.758
160
3.4124
138.016
4.25669
147.569
3.40726
3.13708
3.51367
165.181
170.642
105.756
112.139
95.2183
4.50954
3.16253
134.807
146.298
3.1852
174.382
210.598
155.195
802.995
231.926
154.709
282.508
2.93578
115.025
124.62
121.382
150.218
113.858
124.27
106.111
107.488
130.963
3.80364
134.561
99.9393
144.567
118.862
98.4822
3.58155
3.1583
3.20718
92.6948
100.99
170.258
127.454
2.98189
122.717
3.28452
99.664
99.2798
201.754
129.259
147.891
3.14829
145.968
3.64568
3.57214
155.891
9691.64
5868.24
3.53733
48.2424
966.358
3.4516
3.70343
1121.64
1219.33
981.11
1204.58
1376.93
612.372
1677.18
59.6509
44.4589
137.059
266.982
961.047
51.5546
41.8662
53.0189
1192.29
38.478
59.9586
33.0698
835.535
2819.56
3.53588
62.3284
35.1997
128.812
84.2316
1213.08
1003.29
61.9454
37.548
616.518
3580.6
771.701
173.632
3280.52
977.891
319.187
3.51116
75.3196
3.24182
1219.82
70.4824
13666.1
811.308
304.919
841.627
924.416
133.585
206.086
382.38
44.4179
35.075
1112.91
4420.33
43.6933
1070.92
1260.47
46.4844
72.5917
310.758
166.743
164.895
3.49652
77.5469
3831.04
991.777
50.7812
833.772
49.4017
3.91608
129.412
881.463
3.49797
1369.49
857.994
82.6167
4885.01
1190.25
67.4486
23.8244
714.627
3.60417
178.029
38.5685
35.8133
31.3631
45.4277
127.628
60.4955
3.38567
76.415
3.91213
328.768
30.9502
40.4212
6524.84
37.2345
47.7702
22.5506
57.3694
9243.41
39.0035
53.9272
14518.1
39.8085
33.7347
6902.4
51.3539
51.571
35.7703
60.4203
47.238
52.694
37.6726
2.42984
880.064
34.9307
599.686
34.4507
140.467
105.865
2488.42
35.5763
31.4187
41.1859
48.0455
37.9842
27.2307
2500.45
4509.02
1050.13
41.3686
38.3035
30.7374
2.14517
76.1027
125.542
62.1137
183.422
110.181
46.297
24.2671
28.6972
25.0634
2.37537
47.7892
50.3723
68.5368
3581.06
2696.63
171.137
28.607
48.5376
45.214
75.579
67.3054
60.0994
60.5035
778.233
26.0554
6758.82
176.344
1.92938
336.094
73.2851
21.3574
97.5423
24.6397
2.01431
23.3225
64.3413
18.0674
48.3081
45.4107
1.97773
44.7096
49.9659
4525.97
77.0731
290.261
49.4756
40.9988
684.628
11215
36.3332
171.445
2.32959
25.4427
54.7953
566.873
120.037
42.7603
6909.47
169.155
155.148
314.627
28.171
28.5886
1423.49
21.6611
124.169
55.6465
33.0954
34.1726
49.5806
1085.84
38.0764
5.25697
18.2156
50.062
21.7923
255.876
4.35485
32.7518
152.001
21.2662
64.2919
1234.17
74.6778
35.6023
1121.81
23.5288
40.1231
48.6736
34.4271
68.5621
1630.15
33.0283
70.0125
30.1193
57.2918
21.0466
42.7205
43.0185
71.6147
61.6836
99.2046
5.24079
27.9351
48.3336
37.4233
1640.37
23.5976
101.036
24.4782
146.856
2875.02
1272.91
134.409
1318.75
38.9432
22.3877
23.3018
27.7513
1710.17
1572.2
94.1056
1681.75
64.3505
61.9097
1133.51
18.5653
29.9809
1250.27
18.5827
4.09332
26.2519
1065.13
150.61
1104.46
59.6641
126.137
76.6131
98.1742
1090.98
4.71945
111.353
55.6159
42.0276
61.1891
1458.54
56.3872
1509.92
45.9924
41.7924
60.4757
222.535
950.255
27.84
21.8458
643.863
81.6881
21.343
1188.51
22.6315
67.393
92.4641
33.8227
127.346
981.324
1176.05
809.79
1223.1
761.17
28.9163
625.31
19.1011
1392.74
974.378
37.4921
503.245
897.908
779.623
91.7855
693.646
75.7712
601.915
1405.35
62.2318
995.047
24.7441
80.7776
597.478
499.681
921.155
26.1518
1438.24
1790.72
40.6563
1363.21
43.5591
118.087
66.9666
59.5969
120.181
34.7972
1177.84
1231.97
102.606
32.6363
840.606
22.7584
30.1967
750.953
93.797
86.7378
793.313
210.004
55.8805
1213.63
34.1436
70.541
60.6519
1091.62
996.471
1837.6
86.3663
855.469
105.562
2448.26
52.4423
1528.77
1014.84
315.691
108.216
32.9629
43.9132
1660.49
996.447
787.561
870.705
200.769
26.7465
53.8257
107.924
715.253
65.7091
872.147
98.0702
76.2715
48.4268
29.9903
2127.84
57.7369
75.939
696.55
1686.25
86.5672
351.706
42.7377
111.337
1014.13
57.1927
92.2882
1690.37
149.374
3.63256
3.25252
156.271
1322.29
3.62853
108.833
828.202
3.0357
3.59456
3.37792
1001.3
79.2218
3.53758
4.67216
172.174
115.973
105.515
100.115
127.927
122.047
112.379
155.562
897.759
3.23285
125.243
152.72
64.4067
715.859
3.95954
128.453
138.7
688.318
91.5604
128.696
93.7222
2.88895
1519.47
897.524
94.2056
3.32875
563.218
107.099
839.38
3.42521
3.13546
2.63914
3.62514
181.716
64.17
1355.62
3.24986
1547.41
2.78566
104.12
2.87514
88.5357
1552.5
178.585
125.253
3.49096
135.804
3.07629
3.40605
722.387
3.16036
3.09465
1000.33
3.15254
1215.61
3.13662
180.142
295.85
2.88182
3.30591
158.581
3.06521
3.21702
718.391
161.979
165.619
132.133
2.75145
109.49
123.334
1229.84
2.80342
142.456
139.832
2.78406
80.7874
2.74984
42.3266
90.4962
2.86837
70.3863
3.53249
2.93219
36.6156
617.238
21.0508
131.451
21.8541
3.90898
3.53093
35.8984
19.807
25.7891
3.42906
45.8188
50.293
3.88795
3.99944
3.93234
21.5991
78.0679
17.0697
20.2694
62.0761
21.4353
20.6391
3.90139
3.42378
19.4954
4.01931
3.67744
22.2628
3.44465
25.8618
27.9964
50.29
3.78735
114.189
26.4229
45.5496
121.163
38.7815
68.1439
34.1103
17.7689
3.84257
3.81832
36.8709
62.1323
18.9671
3.48385
34.4165
52.346
23.657
51.7118
19.0566
497.806
20.5562
54.5743
14.5324
71.0606
34.6413
19.6712
3.64923
17.8295
15.9233
18.6095
3.79077
50.6854
88.2736
4.23524
35.9483
4.29069
28.8425
164.713
3.82473
17.1964
20.1896
3.31738
3.50006
3.70908
19.3901
25.2868
31.1307
141.388
3.76823
38.8538
138.718
17.7089
64.6767
50.9068
138.985
15.65
3.86017
20.813
17.8824
3.94855
4.25889
47.8731
3.90177
40.1536
54.3864
3.90024
21.5585
1640.62
195.118
161.968
5.07967
154.177
175.42
4.81549
30.6618
4.89972
458.943
4.90584
4.35034
62.5852
106.742
4.03453
110.453
58.5433
144.545
4.70409
4.94878
2543.41
174.63
4.77758
4.48356
5.33712
4.81221
31.6808
174.581
245.984
5.73754
26.031
4.54211
573.942
6.10895
4.96374
5.339
126.722
4.34461
1423.24
1490.1
4.47279
1293.15
1665.68
4.34353
4.60576
4.5875
5.48905
181.042
1806.99
4.6689
167.684
192.379
4.24861
131.793
880.699
176.342
151.588
5.16431
185.658
4.57099
141.278
181.465
61.2773
181.134
4.53813
176.306
39.7122
148.279
174.575
6.10056
4.39748
66.422
4.04435
4.99507
1551.01
157.527
200.378
687.651
169.603
5.11251
4.994
1334.09
3.89004
76.138
140.072
127.568
213.448
5.01928
1439.51
193.018
202.967
631.733
21.6917
5.17074
5.6346
136.052
5.39109
4.4553
142.988
36641.7
2725.35
5442.91
44358.8
2083.95
1006.13
811.517
1461.44
23.4424
8152.54
6736.7
24658.7
6543.25
100.805
129.135
1751.35
10925.7
1475.52
8484.45
1485.29
15045.2
2046.31
246.768
5408.69
208.33
87.2052
461.589
4736.99
1782.23
1545.08
17464.3
1512.65
1854.79
90.9327
1848.74
1891.72
2351.97
1351.69
3362.06
2150.76
51062.5
1512.5
1569.74
1357.02
36.2047
1504.78
59095.4
1845.33
2948.35
117.957
1160.83
24978.6
8906.36
33737.7
1334.37
559.371
2131.5
112.721
6299.91
1971.31
6275.48
152.498
1484.99
216.932
122.155
1964.17
1913.78
1422.57
110.277
1889.55
116.716
4669.37
118.182
3710.68
1227.54
9927.9
9729.63
64606.7
48.5211
1859.8
123.187
47538.1
1364.51
2029.75
107.198
770.956
1534.5
3189.58
1555.97
1752.86
4075.31
6305.2
101543
994.063
4379.82
13953.5
1548.69
200.512
1653.87
204.329
3.16915
3.26746
3.66701
87.7822
3.12876
84.7567
2.9417
85.2018
2.93967
73.5908
97.4055
3.02483
132.281
2.84644
3.16444
3.27874
2.98086
98.1192
2.9941
2.83943
3.05056
103.648
3.49604
3.25668
3.64411
3.80723
3.9921
139.412
207.318
3.18153
203.712
3.26247
3.09008
3.18516
9.82716
3.10169
131.366
2.92693
3.95696
111.522
2.98192
3.18093
3.25705
36.8858
3.27608
139.802
3.5091
3.52535
3.04754
3.3654
3.44549
3.21527
3.18022
112.089
146.122
3.14102
147.972
3.2238
3.04523
127.383
3.09759
3.16089
122.212
3.1869
2.9874
4.09448
3.16611
100.792
3.39176
3.11182
3.17985
206.937
3.43865
3.0748
3.38396
2.88916
3.50384
42.4329
115.369
92.1294
3.08161
197.387
113.639
3.77225
2.83075
100.937
100.608
3.10054
3.10577
166.216
4.3616
3.9818
97.3545
3.15764
113.364
3.25206
3.45705
3.22753
3.00861
3.2508
48.9036
792.327
89.6895
32.5586
1045.96
31.0976
45.4448
38.8748
2004.62
831.947
38.3302
76.0744
1428.93
76.9654
25.8788
527.264
141.218
906.676
31.2037
38.1528
24.6543
31.6592
842.921
1153.55
23.2887
60.6812
1056.01
31.8745
99.336
29.4632
44.5103
80.7623
28.6745
29.3381
49.4671
29.2912
70.7506
52.8642
42.1011
50.8654
31.6428
815.444
23.1089
65.2968
1290.94
797.923
36.9272
30.2576
35.593
34.7577
35.2508
39.7838
170.312
35.2947
31.4249
41.5039
22.5439
1125.76
35.5129
19.7329
31.5133
38.8132
47.8174
105.55
32.7749
43.6568
1208.48
159.185
44.0491
54.9811
42.4707
54.6697
34.9213
517.039
1451.6
36.3588
1081.24
455.343
26.9368
64.0634
24.7985
959.643
39.175
38.5897
45.2023
98.3941
663.517
30.3501
39.6555
41.5215
31.6092
44.7439
286.94
1205.46
47.7402
81.392
36.4486
34.8022
24.3388
86.341
111.687
175.323
2187.3
28.2879
53.9646
100.97
55.6194
5251.63
6511.48
40.4562
1163.91
101.225
48.3002
44.883
120.13
144.166
129.222
33.1701
80.3448
67.2045
88.8534
33.5818
152.201
5164.03
1236.91
32.7355
140.998
129.374
47.4041
105.94
112.843
4636.83
57.6991
137.211
64.9161
1476.07
141.412
73.1849
1303.04
140.383
70.3164
2258.18
1269.7
143.036
109.62
118.203
9119.69
227.586
120.061
1276.35
59.8002
38.1501
1382.9
2112.31
1053.01
108.851
89.1307
4519.47
136.935
1016.25
50.5084
5798.21
80.0795
32.8802
95.8496
394.948
142.491
80.0895
773.859
4147.57
1006.86
293.405
129.474
1735.81
58.6432
155.222
70.9677
92.0407
186.335
81.4775
132.04
81.2776
31.5603
94.1208
5850.43
769.427
49.5006
161.378
2834.54
54.5562
1373.5
9895.13
107.503
5842.45
129.423
7959.91
202.225
39.7967
124.693
68.8563
784.979
1265.82
933.861
59.3342
1675.4
50.8032
985.418
791.011
882.874
38.6342
309.693
48.8458
54.7933
125.655
1455.38
63.9984
106.805
1067.06
88.2395
144.296
1457.23
809.215
1135.74
1389.48
40.8687
1110.32
657.347
1220.1
123.233
42.3239
597.539
28561
1065.88
927.286
815.135
1405.59
58.932
772.786
1209.81
898.213
43.6674
1056.63
739.867
1119.61
113.068
78.4028
230.794
108.177
934.158
729.714
39.7829
44.0863
64.7082
139.981
58.012
80.8357
143.211
56.434
1584.11
81.1305
1377.62
203.202
825.347
81.0162
62.0558
84.1455
727.322
1257.11
99.9293
1033.79
1054.11
127.101
605.406
60.765
404.759
1082.49
65.7795
1640.17
4371.12
103.472
1028.61
119.176
98.7768
1308.7
48.7613
179.253
772.787
184.75
1386.98
561.709
92.1337
77.3151
53.1492
100.701
83.5533
1264.24
72.2532
752.031
2504.95
55.8892
98.6423
105.52
270.298
94.3519
133.272
125.201
107.033
141.536
180.023
121.886
172.934
163.576
110.238
179.121
134.98
134.454
107.072
171.245
110.373
126.408
144.167
148.316
187.013
117.461
155.13
182.529
109.243
107.919
3.21476
139.095
121.625
126.956
100.843
216.751
126.229
96.0642
238.979
134.824
103.405
843.272
123.563
157.386
313.395
97.0536
188.038
153.676
130.283
149.496
146.773
117.944
130.271
163.349
227.646
113.198
158.778
127.659
2.9593
146.527
127.652
310.831
119.216
126.259
141.168
132.705
178.862
139.605
159.816
128.437
135.687
113.906
159.751
162.149
125.391
172.616
126.854
129.167
140.218
188.172
1782.44
122.952
131.089
171.12
180.054
102.203
126.198
159.753
153.333
128.124
144.118
175.419
139.939
163.61
325.359
128.542
373.171
154.391
161.099
134.909
120.197
189.957
872.026
60.6395
54.9502
155.371
836.938
232.075
137.045
98.1081
59.9002
149.597
136.392
282.368
119.46
184.471
1056.28
210.216
135.194
162.405
71.6338
158.165
142.584
50.3574
165.831
172.034
599.071
32.7983
126.369
143.672
1133.56
68.1
121.394
978.637
121.953
111.637
125.729
106.88
169.577
930.552
40.3743
766.155
52.0755
785.751
966.318
292.155
73.9232
564.423
221.541
559.086
47.4754
142.612
133.373
118.803
885.255
145.694
180.913
45.6265
3576.41
68.868
559.123
54.6703
88.8654
781.82
146.304
1044.3
128.37
116.268
142.102
788.841
73.6094
186.326
126.42
696.701
1077.29
1411.67
149.48
52.1839
118.544
1983.58
964.499
104.738
34.2704
74.2171
87.0782
154.398
95.9891
32.6537
187.428
1468.94
71.862
64.5272
41.904
55.4379
337.456
157.644
152.721
209.216
37.7021
121.346
123.393
155.409
91.608
646.734
330.141
30.355
3.40375
61.054
501.002
89.8957
23.9656
66.1236
3.39013
77.1687
98.9394
89.1951
36.8436
93.7572
63.9693
3.67059
56.9834
24.6759
87.5335
21.4848
19.1623
70.3012
84.3479
99.1591
119.017
81.6255
221.49
20.7645
419.487
47.7343
71.6847
85.4858
17.6251
40.1064
16.3522
32.0249
22.4203
58.4602
35.524
470.082
231.792
61.5091
19.5999
2.5996
60.4598
106.592
923.773
3.64782
782.885
133.509
48.9025
3.35358
77.7937
176.98
34.5281
18.3097
15.7434
48.5677
74.8746
3.46468
27.899
56.3929
223.535
19.7796
176.669
219.805
63.5674
52.1764
3.06086
49.6921
15.5126
2.97981
79.6411
73.6534
3.13244
78.9641
25.7429
55.8437
13.7
80.7922
224.256
17.8588
60.4017
55.8242
103.162
179.583
77.9081
3.14073
73.1724
80.6204
467.408
385.246
254.693
118.042
314.128
66.4522
259.104
49.8184
97.5426
12.5923
117.075
3.1142
113.832
85.2465
118.442
115.801
3.20616
143.707
3.04024
3.34885
166.098
94.0378
14.1513
2.87527
2.85867
102.966
88.9462
90.0596
83.4228
103.296
144.694
132.646
2.75264
3.08415
2.925
88.8116
106.905
141.125
2.79495
40.7227
3.85067
19.0983
98.9751
3.25964
3.36346
4.0947
188.184
2.79346
119.434
2.91674
90.0954
168.344
86.6815
125.405
90.3027
125.646
110.99
127.554
103.906
3.50074
152.613
10.6877
1248.98
12.4131
76.0343
118.406
80.4684
85.8572
161.216
105.29
111.597
88.3219
3.48299
3.01256
3.2887
90.8575
2.90348
2.68119
11.1678
109.434
13.982
134.616
108.89
112.302
116.96
157.943
3.62227
114.264
14.6754
133.439
102.102
3.3472
135.998
95.2603
59.3623
132.51
86.7092
107.337
99.6742
3.0855
115.347
89.4628
95.3828
109.597
96.9918
117.034
155.796
125.817
896.646
133.84
28.5598
44.5158
595.091
89.0971
31501.9
39.7179
3.13039
172.796
124.149
37.9484
54.8053
99.4429
1543.19
158.214
45.8249
81.2637
970.22
142.088
2.97612
2896.94
150.081
106.837
100.854
892.309
146.095
245.489
12.4701
108.474
42.8865
35.2143
3.0876
142.171
39.9073
53.9985
3.11712
48.1225
114.112
13.514
31.8603
3.98889
97.5603
53.4419
102.263
971.19
3.08454
89.3229
50.2418
127.465
78.861
2.85514
2.96443
34.1555
79.5325
2.84883
128.234
3.5841
157.384
235.599
51.2652
2.92507
37.7463
146.502
70.5419
785.381
72.18
1181.99
92.3394
177.929
39.3968
3.33073
102.838
38.1599
77.147
646.575
128.932
176.742
575.881
1117.18
166.394
14.6429
155.505
1194.68
105.619
94.0137
2.85681
13.0136
40.161
119.747
3.03318
48.6706
35.3433
2.84746
95.9778
239.827
2.95323
196.545
1311.06
147.067
11.3431
54.0216
73.4468
66.3265
8.50529
9.44805
13.5516
22.9761
72.6081
130.623
137.269
31.2818
24.5901
26.1828
38.5103
148.717
62.8516
100.916
43.8466
1.43227
28.3577
84.0767
30.1705
1121.18
122.414
28.0299
125.407
96.6972
38.6236
35.2124
85.751
53.7585
91.9652
12.0365
94.7528
102.355
66.799
41.6626
11.0361
821.182
24.4766
45.1884
10.2948
122.206
23.2886
81.4171
13.0132
95.5621
84.0261
193.746
135.959
100.165
135.93
42.0358
75.043
35.7591
13.844
1122.87
107.21
109.783
25.9726
111.235
89.1798
11.4126
837.138
90.5257
1.57462
10.8997
81.9955
143.609
130.709
51.9209
12.3996
10.7796
103.196
64.6045
12.3353
42.9811
20.251
104.567
87.4346
31.6775
43.7299
82.1386
83.7847
81.3502
15.0152
90.3307
105.738
36.4449
94.4155
94.0892
22.508
11.2359
84.2236
13.3274
93.5007
462.063
1.67449
21.5961
137.147
133.81
43.597
86.336
1002.93
145.239
122.555
143.877
35.3053
122.742
171.994
103.759
119.294
122.564
880.784
507.535
115.452
92.7684
126.065
130.425
46.0044
94.879
41.9156
682.975
113.815
98.3208
366.029
88.4873
54.5958
34.6538
133.866
42.3336
78.605
42.8745
112.983
137.011
96.6947
98.1429
115.013
125.678
39.3031
41.0913
43.7229
95.3963
1750.52
26.6848
127.677
117.189
110.089
241.543
119.934
128.933
114.142
115.728
115.391
123.886
66.4025
116.367
100.839
1373.58
108.567
40.7099
256.098
119.937
113.393
136.048
136.249
121.008
113.542
55.9565
1030.64
1253.43
144.157
81.7629
98.6253
109.018
74.3655
108.216
1155.69
98.3699
103.485
108.874
533.876
95.4676
152.199
48.6305
140.246
130.163
980.129
37.6544
133.602
631.21
93.1739
113.886
29.2219
148.128
722.599
205.568
120.992
73.1412
1968.96
522.196
58.3383
102.862
3929.08
1148.77
37.5299
109.686
6604.42
112.365
47.7814
66.7377
655.923
991.763
71.4678
140.309
52.2026
792.191
44.5805
169.871
1081.07
31.7374
924.464
32.0005
113.601
331.671
47.6559
211.506
106.478
253.404
51.0331
711.812
224.915
63.8736
110.926
622.433
1183.23
3140.69
43.3552
328.949
50.0222
94.1776
99.9042
1361.38
76.0057
874.082
131.74
83.6666
544.53
29.0543
1030.03
39.0711
106.848
19.8851
127.352
22.6979
178.478
91.2783
37.7092
28.7363
77.5899
83.9123
109.412
77.5259
34.362
964.989
70.201
42.9277
780.297
74.5916
36.5147
52.6821
85.3426
31.6038
97.3509
35.8633
43.862
70.645
109.812
57.8326
720.846
1383.92
38.2068
104.382
88.5414
31.609
1009.58
99.0214
113.09
64.2511
105.677
1295.38
52.5251
857.402
507.632
441.823
88.8267
114.593
29.0676
23.6179
81.9536
467.983
88.5705
75.4747
3.27439
1222.59
96.0241
2.85549
103.082
1156.93
2.99224
103.97
44.2469
2.81021
444.134
3.00506
436.293
88.7751
3.29577
49.519
99.1843
359.142
1143.03
86.8056
2.78783
3.29837
1773.03
98.5211
104.424
77.2321
991.091
111.273
2.79915
3.14277
2.87103
92.3369
3.08175
1080.18
78.6854
2.4069
175.623
2.41067
2.29217
2.90794
2.69093
3.30341
3.11845
91.3262
17.0293
2.34278
2.46682
90.0967
97.8975
3.00999
118.519
58.9714
96.2907
2.73467
99.7122
107.348
3.16242
92.6069
3.40481
103.683
2.83495
118.77
1389.77
47.1597
72.1
3.36566
422.857
3.55146
135.596
2.62759
1214.63
309.413
3.16084
122.327
2.48688
69.8753
3.25801
25.2595
3.10893
80.7343
88.0901
624.488
149.32
3.85573
2.51396
21.5093
2.90284
89.5567
2.63444
1117.12
129.006
117.06
113.172
38.3457
84.4511
169.63
111.482
15.5207
17.2613
3.66662
127.428
15.2675
159.485
15.3185
3.44218
20.5113
151.44
16.4654
13.2002
26.0296
93.2591
65.8629
21.1033
40.4361
14.9347
14.6444
12.5644
16.9302
17.9149
14.7451
13.1863
16.7617
99.0824
107.039
146.665
11.7346
14.2003
34.1384
84.9684
87.3164
21.378
110.382
12.9547
13.8786
90.5029
104.011
36.8433
21.582
12.7869
14.5898
105.78
15.7501
19.2202
3.2151
16.4276
12.2155
17.3044
100.851
99.4936
16.3834
115.907
37.6099
10.239
16.4856
23.7621
12.8166
19.7491
14.7298
3.61732
13.9126
17.3892
13.4893
113.057
97.4585
18.7946
3.51467
3.21089
18.5589
13.7622
112.275
113.787
11.1132
99.3239
113.802
30.0599
19.5274
18.1532
16.6578
13.6934
115.158
18.7818
12.9353
18.3728
81.2203
18.6388
14.1493
20.0178
3.45399
3.43299
11.6421
14.2796
81.6102
21.6002
28.8738
69.879
25.3478
169.339
135.279
4.28022
148.895
134.71
152.121
112.352
132.417
103.114
155.683
17.6623
22.3243
1870.7
114.906
1906.82
3.33248
223.539
152.274
140.569
183.75
93.1908
20.5186
14.6909
112.149
40.9494
3.22949
116.545
4.12133
150.598
98.0193
173.747
4.49298
183.71
17.8584
128.245
3.9999
136.836
136.695
1531.11
117.198
124.421
79.358
39.7133
111.25
123.939
15.901
141.058
171.844
154.32
3.68119
17.7817
219.281
23.3797
201.126
17.4207
45.4463
4.42337
160.819
726.185
155.81
129.169
141.567
42.8806
483.082
66.743
16.6261
105.98
114.898
1158.37
26.3658
19.4138
26.7316
149.11
140.291
1120.91
175.34
73.6168
133.557
22.2517
137.017
35.0358
141.159
1171.63
110.821
161.914
136.995
124.765
46.8926
83.8442
804.935
109.484
4.96278
88.2588
197.038
3.69655
138.938
55.8675
60.2056
154.688
147.059
113.125
92.3112
5230.1
42.9755
132.33
60.0207
19.9269
42.5499
110.256
925.839
89.8198
34.1966
61.3742
81.4787
45.615
39.7462
54.1876
34.7467
46.4569
85.5624
98.8936
67.5532
41.8691
45.6753
213.094
27.4329
85.511
32.4774
33.7466
35.3054
106.464
738.061
19.7388
1387.14
49.4
1214.82
61.3719
1763.88
31.717
33.7531
1024.76
72.1339
271.397
47.7266
18.0775
402.265
142.235
23.5111
49.8312
49.0492
94.4728
87.7107
14942.2
50.7778
102.147
4343.98
29.1427
1084.08
1728.28
3841.85
2205.34
1007.59
150.144
108.609
40.1932
141.493
1392.22
95.5837
599.625
38.5669
3.47337
41.2011
49.8718
34.4651
3655.77
51.8919
40.7273
2220.55
380.043
80.1137
42.0512
911.264
13.0276
14.4999
51.0225
1444.03
17023.6
16902
29.9524
95.1275
100.532
81.2058
26.2719
84.7926
82.6881
93.8376
17.7693
1225.37
48.1954
17.8214
3.19526
2.97327
64.6828
2.74755
71.2133
101.623
66.8533
2.80601
88.1769
2.99714
2.82373
2.71261
10.4375
13.8747
11.0554
9.16558
11.7671
13.1303
101.88
67.8326
11.0907
70.7291
72.8284
3.24619
12.5185
2.67837
79.8657
10.3696
3.07884
10.4839
123.681
2.75951
11.5206
99.0723
89.6694
2.77073
9.95857
2.78762
80.6904
2.90403
64.3615
2.95635
3.00322
87.0403
66.5172
80.6071
2.49712
2.94627
57.6931
87.0902
2.92041
86.8705
131.123
3.28382
92.2479
2.69942
12.5474
2.89261
17.44
2.8265
3.66116
2.86794
86.1517
58.8744
88.4787
2.92561
2.77748
153.779
9.77158
87.9472
3.04805
2.62611
2.9575
3.00641
3.34177
10.1811
2.66344
2.7363
19.4836
3.16438
2.92192
3.68056
12.2243
2.82964
2.84015
3.1859
16.434
73.4266
3.19275
2.91969
78.4059
10.5862
3.20348
3.2895
61.2376
95.5181
62.7041
106.081
108.106
80.9905
40.7527
1950.68
50.078
53.8148
3.01177
45.705
108.227
41.0361
555.551
47.5124
51.3598
30.5875
75.1091
227.498
762.851
469.26
28.0719
352.193
54.2453
1412.77
28.433
47.0049
38.127
31.5317
56.356
37.8123
56.8504
49.3244
27.9256
4576.64
39.3303
31.1387
33.3436
30.9722
44.196
38.5477
1444.71
28.7016
32.8387
26.1382
58.6433
119.736
28.6058
34.9853
727.727
30.9785
115.626
31.5295
27.6524
902.45
2891.8
1587.84
44.4378
21.9374
119.537
41.2724
50.8513
126.445
1042.33
54.5126
1075.75
530.578
54.8413
168.948
47.3513
35.194
3.19057
34.0383
815.19
484.936
1055.71
39.7058
22.9398
30.9508
56.3601
19.5598
28.7131
1154.9
1245.61
108.008
58.8786
38.9083
516.3
47.7148
192.963
1195.95
38.1518
32.7236
24.5614
31.3948
42.0563
51.8696
3.31223
53.2302
780.005
50.0098
827.513
18.2206
171.019
45.7144
77.917
25.6175
1421.11
39.5596
85.1039
532.782
1246.87
1516.14
53.2082
65.5751
36.2798
116.802
583.671
60.971
855.269
43.874
68.4522
58.3835
2690.52
1812.23
156.679
29.393
97.3575
816.763
210.307
78.4654
90.1424
26.4366
187.082
1188.59
281.789
428.852
1846.3
53.5195
96.8154
933.243
115.289
107.194
319.845
36.4696
467.799
1304.1
3.00237
37.8785
41.14
61.9669
1125.48
142.038
84.7389
1201.9
150.194
1307.6
155.585
506.698
4927.48
1597.95
1563.9
1011.83
1512.01
1443.97
103.44
1311.87
128.539
2442.3
1357.99
54.5372
124.797
23.2619
2058.9
100.322
807.116
638.836
1036.79
1290.26
3890.02
85.2664
1989.49
56.3279
176.407
109.588
53.7025
1605.27
1602.71
88.241
53.7545
1521.02
127.978
847.936
1086.01
35.5578
231.413
116.266
87.1602
56.0603
91.6993
1376.09
101.549
47.1948
83.3551
63.0891
547.815
45.5719
37.7656
1172.91
145.307
27.2306
612.713
701.202
50.3571
886.971
41.959
1463.15
55.9967
96.5974
15.6635
81.6984
43.5245
684.172
670.761
48.1222
43.2894
1257.26
67.529
23.5139
35.0572
2269.97
38.8196
323.943
97.4026
51.5012
36.781
4663.86
52.513
1245.43
2439.56
59.695
563.499
64.4078
1051.22
42.7321
142.613
57.1798
36.0292
4889.61
100.795
328.365
37.8321
76.5943
422.524
56.4912
116.777
60.6824
24.4605
809.555
33.973
51.078
67.7697
43.6986
42.0164
357.347
992.881
1619.87
118.671
964.446
123.491
874.896
41.2951
46.5165
39.7347
1664.05
2.97756
49.8804
971.855
1089.49
749.893
65.9569
32.2419
40.9454
41.6141
566.208
170.32
59.2144
987.946
805.574
844.289
155.066
37.903
99.6134
1162.05
103.483
118.422
2181.2
104.257
9729.35
107.511
104.594
99.0191
160.522
61.6083
630.511
2.8444
2.64867
104.478
3.02051
3.23824
2.90488
121.348
3.35183
137.166
13.5986
3.03048
95.6777
174.812
2.71315
37.5597
2.99698
137.284
130.168
3.41206
2.56245
86.663
3.00622
1173.01
25.7938
2.74749
127.431
15.2344
3.67442
72.4909
13.8258
2.96021
3.09071
191.218
126.462
3.35646
155.187
78.2948
120.664
239.211
3.22658
2.89283
3.14801
2.77303
157.427
3.49883
105.097
117.713
120.802
3.16406
133.612
123.095
3.01941
137.989
2.7965
3.8917
2.97136
3.06288
94.06
106.654
2.68178
2.74013
114.901
3.30096
3.18612
233.415
193.413
115.341
2.93021
3.0635
3.28051
125.372
124.943
42.6086
3.44264
103.776
173.66
3.29092
94.0383
111.083
3.30533
100.913
2.50291
3.13838
150.241
147.706
130.246
133.51
3.00981
2.89212
101.016
3.17852
95.5378
109.709
2.80564
2.73444
191.217
2.8682
2.67899
2.63612
2.68603
78.9547
58.6401
82.6392
104.084
24.8377
27.7349
336.545
111.902
32.6139
80.1109
143.833
37.2265
30.4059
110.099
113.426
132.354
53.7111
57.8252
110.436
147.995
49.6841
64.4471
187.155
37.1635
434.159
24.6966
33.7335
207.674
10.6429
930.304
143.332
117.522
89.9721
169.011
874.334
147.195
731.229
75.9385
97.728
139.82
25.1917
67.5451
96.5639
387.304
55.5222
170.6
43.8022
50.3637
138.63
32.2256
48.7296
149.803
46.0121
129.268
98.6311
50.8043
596.529
58.7822
31.3719
43.8667
117.19
37.7391
106.476
454.8
31.4238
196.766
53.8898
25.1939
64.8988
31.713
45.0986
38.7893
53.0043
113.697
52.6452
30.386
148.583
132.417
36.5833
118.32
200.118
88.3698
53.5334
25.9732
81.6576
95.2737
310.889
27.3785
116.459
35.5926
23.6268
103.4
106.589
40.6193
74.7592
43.4426
44.6858
100.417
981.965
31.4078
92.2696
264.022
19.4159
49.6068
64.6409
97.9535
101.638
381.088
49.1061
1140.44
70.0084
107.965
114.837
99.6617
507.034
123.771
389.066
126.868
29.7802
2295.8
528.441
622.308
101.33
978.026
288.49
521.587
49.7795
95.5577
102.364
119.128
115.745
102.644
107.151
68.534
138.396
131.736
99.8877
16.6653
97.3514
943.039
3.78735
36.1827
78.9214
91.7628
150.2
85.9737
49.9059
17.1702
62.8098
647.56
4.54876
55.8067
81.3966
90.9326
43.0283
138.988
111.112
615.086
113.722
48.3242
579.173
65.7808
976.517
159.988
87.6983
50.6636
317.427
98.5918
119.863
116.677
52.1685
84.5735
71.0713
75.7964
475.823
130.195
94.7732
771.011
32.4238
152.763
102.058
729.178
103.585
115.026
91.0185
632.444
320.178
18.3058
124.31
3.62679
94.2317
96.7222
127.247
65.0868
77.7287
121.012
4.59201
318.151
80.989
76.2614
146.606
93.8531
165.188
181.239
2.77549
15.7547
13.7078
825.418
126.936
94.2659
112.268
92.3033
18.1933
152.712
97.1714
131.189
83.6423
10.8622
112.824
1249.47
95.1147
121.694
54.8642
93.6876
97.4153
148.691
199.406
3.94088
97.359
197.134
45.4219
18.0516
124.274
141.218
87.9671
141.647
84.5771
157.736
195.888
115.321
61.1822
120.469
101.807
97.6803
97.3275
124.683
74.9298
193.279
157.242
57.3866
83.2636
9.67373
17.7882
1003.99
86.0133
80.5529
89.9927
78.7484
170.004
330.512
68.0058
103.691
90.9912
46.2376
163.646
12.2962
88.4053
98.6341
50.4053
121.788
3.3297
43.7869
187.393
119.46
135.779
139.395
65.6152
103.955
64.9062
134.751
114.79
159.712
16.1537
116.604
32.9958
157.339
16.7282
3.019
15.6727
108.583
128.017
50.9901
15.754
119.867
151.983
136.558
47.7082
115.923
107.791
12.5299
84.7168
102.967
160.398
1.60654
13.6188
329.091
2161.9
57.4008
129.068
101.325
78.7367
79.3727
74.6845
84.3804
105.331
29.0019
10.0452
10.4146
79.3128
11.9675
66.2669
38.4575
11.4261
94.7703
1.96294
9.3425
166.472
35.5359
87.1256
97.3977
105.138
29.051
84.9552
21.9506
24.3191
65.4929
79.256
72.717
1.88209
124.171
111.082
102.284
191.596
11.703
141.817
11.1456
2.23839
98.8256
67.1076
825.051
107.08
634.331
98.871
114.574
98.4995
54.6785
138.025
13.0046
44.0526
11.3022
78.2465
26.7273
11.4651
76.4725
1239.82
10.0709
125.35
85.2983
87.9141
68.7181
136.759
424.821
114.011
32.6315
1305.65
65.3537
153.265
14.9377
99.3787
8.58236
146.179
401.033
105.834
95.5694
69.1768
89.096
94.7737
128.707
85.6181
9.40672
71.816
12.8957
11.8545
1.98245
89.6062
75.244
2.17121
13.1183
161.133
102.971
4.17936
101.93
123.526
190.526
4.00258
127.646
82.9286
3.84768
136.414
4.70085
140.406
5.1895
3.62682
159.003
71.9064
3.36086
88.7154
78.7794
3.99719
92.8047
4.36708
88.9621
4.76885
75.7011
246.684
4.31737
142.896
5.26212
160.362
72.6403
133.115
3.92982
161.723
4.32427
123.037
5.31317
4.62168
156.998
191.641
4.24046
134.34
4.29108
4.63161
3.26257
4.17005
81.8469
4.48711
161.737
83.7265
71.9982
107.583
114.895
3.29184
3.93029
4.76735
143.455
81.5247
80.1168
3.1433
4.12212
3.32221
31.8969
4.62322
4.48614
150.523
119.609
4.18279
144.514
134.123
3.39723
4.61167
99.3189
138.399
151.417
144.993
103.852
4.60184
4.69369
3.95687
146.662
3.28141
131.153
75.9818
985.231
4.44271
4.18311
121.944
3.66739
4.36045
177.09
104.936
136.472
4.37761
4.5533
4.04636
155.832
172.21
83.5238
146.936
99.6859
17.6792
109.11
100.405
3.8577
12.0537
146.017
9.47794
90.0583
3.03179
145.321
121.502
154.63
121.662
2.94641
3.26697
108.368
115.498
127.094
262.146
2.97964
163.293
184.431
3.14659
106.301
2.8199
3.05018
3.11438
129.015
130.802
102.602
124.75
136.738
3.49858
99.5831
162.137
12.014
128.661
3.11961
82.8258
156.728
3.29687
154.512
107.273
3.08869
113.016
18.0711
107.027
111.713
112.63
135.477
118.213
129.486
4.07821
135.944
92.3351
94.0391
2.95131
104.167
113.115
135.58
3.22436
125.157
3.24623
3.52546
150.453
160.911
100.207
104.579
162.421
105.231
84.5237
3.18956
84.5678
107.033
11.6396
126.24
127.258
3.20771
104.618
136.254
116.586
108.468
103.387
67.3711
3.41629
64.7151
127.844
301.603
4.23094
111.018
107.346
118.428
96.554
122.252
96.5536
3.01219
196.899
92.7671
4.02505
4.16976
149.625
214.054
34.8634
122.985
32.9639
25.5959
1005.15
114.294
22.0377
111.54
90.1518
52.3562
33.4186
72.4581
26.8698
3.19766
42.4312
121.454
51.7515
33.2539
49.4162
3.49033
35.907
68.2253
178.783
49.4129
298.284
25.2485
125.725
37.2335
317.112
109.422
34.6251
97.4498
30.1962
43.4259
18.4693
23.181
145.921
76.0803
30.0127
10.7816
56.5431
32.301
139.218
23.9639
30.3857
65.0329
155.57
41.6118
26.3585
24.3949
294.54
25.9081
104.146
126.459
69.5985
56.939
1885.52
146.713
20.3719
138.66
64.3749
199.166
134.45
132.414
18.1005
493.469
34.3238
25.9946
71.0145
518.437
1538.43
33.3018
35.3992
147.637
913.288
70.5832
19.6283
12.7816
973.282
1130.2
132.554
218.896
63.4933
197.803
136.58
64.3888
55.7893
90.9945
32.5406
158.819
10.2134
52.102
32.7709
129.064
165.261
35.8594
150.962
133.053
758.089
2327.54
70.6566
2166.82
83.0868
902.395
108.205
4343.59
10792.1
1122.19
1809.78
4593.37
1538.48
17.051
796.888
1327.44
3498.78
779.498
7471.74
96.7621
1579.12
93.2472
4240.07
1977.92
4917.7
566.096
2308.12
37.0505
52.945
97.8109
113.834
1999.16
1132.51
118.528
4106.48
109.814
526.091
78.6659
731.297
1850.61
2263.71
108.585
4782.99
89.7169
2420.24
119.977
111.983
1165.6
1233.29
133.852
2141.32
30.7278
2071.08
707.617
6094.59
62.4714
2834.56
2232.81
2093.06
1191.89
3145.62
7012.97
120.615
1853.91
51.1619
109.26
2315.91
942.635
151.786
1231.34
4231.08
2863.05
1545.06
299.363
1391.99
1295.05
1331.96
1105.71
68.3177
2911.88
88.6949
1390.47
117.473
715.735
118.861
4097.66
2470.04
1709.19
1755.46
1461.26
240.955
98.516
1020.99
1475.88
144.676
767.856
176.448
3431.91
1111.71
2340.12
138.36
21.4659
810.596
775.569
1102.71
179.238
19.0934
169.886
37.4126
21.9814
52.2402
21.3762
786.485
184.189
174.418
1483.91
62.4442
40.2311
50.9176
85.0534
43.3419
146.303
68.8173
1027.04
21.981
36.6892
1634.11
787.958
44.5393
132.808
74.0881
159.923
69.9842
135.904
31.4512
74.4221
138.49
35.5273
22.8161
1528.2
172.807
144.797
104.972
115.301
166.498
1458.48
107.662
143.219
40.2842
105.452
2459.38
14.7995
222.55
176.824
524.379
195.691
62.8927
1363.31
1517.14
35.6633
25.6808
161.386
175.371
780.951
32.6816
24.192
45.0936
21.4549
22.2392
35.7528
29.6108
155.157
182.315
133.817
285.897
30.2924
27.3735
1513.09
55.1222
39.9071
144.421
18.1379
180.398
41.6864
141.135
138.4
132.07
159.251
1313.8
175.777
940.683
185.991
22.5886
1694.11
107.086
1594.25
56.4162
29.1682
136.873
25.5872
226.409
2732.08
119.218
3.22269
18.5549
3.56281
135.311
3.54307
19.0064
587.953
3.27116
99.8098
3.20646
164.942
118.533
273.435
90.694
2.92536
125.579
101.391
170.835
3.03646
18.9268
70.3265
3.72861
4.00064
152.401
25.0235
3.78554
4.1604
112.887
86.6303
138.495
4.97917
3.30672
3.02861
125.796
306.987
3.31307
51.6886
114.066
3.11273
3.3176
1013.07
53.8474
2.87924
147.364
166.061
70.6175
4.19009
113.001
2.69508
3.13696
68.9406
87.5821
115.58
108.565
23.6171
3.75335
40.7374
3.00198
3.68113
4.07219
3.17701
23.4922
34.4482
3.63215
2.86784
93.844
1318.01
3.00884
121.584
131.551
1391.16
34.7739
885.574
3.12495
1085.48
131.447
3.36368
3.2685
102.563
91.8401
121.988
1605.15
196.121
67.8884
1.9424
29.464
95.8919
1076.94
3.66595
153.465
71.7541
3.2294
104.092
2.09772
79.7631
30.4546
128.612
44.4921
28.8858
98.7377
5490.74
52.7347
79.865
3.94086
89.9047
17.5831
2210.48
95.0286
502.38
1206.51
2427.18
71.2823
23.019
40.8636
35.2017
95.5792
30.1946
40.1254
158.401
51.6177
521.333
175.311
40.897
2369.44
1715.86
26.9616
1987.98
34.5118
203.304
27.635
802.12
35.9385
1089.52
1223.21
1315.22
85.5668
73.5853
35.4952
50.2512
450.116
5269.85
4005.12
115.23
61.9624
62.403
35.3536
79.5744
68.3705
30.7535
45.1366
101.698
1857.22
113.298
60.1684
6509.94
369.349
5923.63
552.791
191.922
1783.97
90.7919
1045.72
531.994
117.554
1077.11
160.739
69.7248
35.6649
31.6857
58.4121
23.498
198.519
35.0421
26.9893
65.2838
46.1691
695.895
427.559
33.815
110.2
29.7949
933.54
122.044
29.6861
4862.22
3017.31
5213.63
74.1686
2142.42
3370.28
43.9063
113.574
84.1747
479.77
43.4281
31.131
15.6129
2.95898
145.879
3.77041
3.35086
3.29776
3.28554
105.687
3.09536
155.419
114.989
134.826
178.377
3.69195
3.39318
3.23061
3.09427
175.038
144.181
118.391
134.298
133.542
3.12668
3.43637
68.4403
69.9637
151.393
102.064
3.60271
186.262
131.389
3.90045
4.04328
125.667
94.2771
3.30802
3.38546
101.432
162.152
153.119
111.023
106.021
123.935
171.731
4.1002
128.702
155.634
187.927
4.02622
152.613
162.744
136.611
132.421
163.871
3.24243
116.802
3.55217
119.433
3.70261
90.3523
148.794
3.45186
99.8531
4.52458
92.3067
83.6659
165.791
3.76554
118.811
3.29312
122.807
96.8251
4.34687
132.449
136.274
13.3536
178.431
3.34411
120.249
3.66171
3.80171
3.3077
122.727
3.23437
3.67166
3.76167
184.341
3.73992
155.432
23.6253
104.485
3.78053
94.9026
3.50402
2.97643
3.21903
3.38232
3.24755
169.906
142.136
113.81
3.07007
186.153
100.089
2.662
117.664
1406.24
236.768
2.31568
2.97802
3.0263
2619.85
1928.36
283.16
77.0942
3.17754
503.497
2.89624
2.93858
112.793
55.7368
202.911
1594.34
2.75695
3.00486
41.0388
2.93093
1321.25
164.14
157.581
2.62423
132.219
29.7121
2.81208
3.23833
1536.56
2.6857
2.78636
2.84505
113.682
14.1585
3.30415
3.32944
437.5
637.859
114.464
163.411
26.2643
1409.15
142.707
127.4
166.893
188.153
15.7266
2.94298
1068.49
76.827
100.838
16.2693
349.662
163.55
207.196
15.7416
257.29
3.11772
2.68026
13.3177
39.6727
111.798
1995.09
2.53817
3.08041
190.529
2.92164
17.0051
129.739
2.52801
135.689
2.77569
13.6839
3.19253
195.871
92.1556
5713.21
2.67768
33.6977
171.154
130.583
52.9195
1123.24
123.88
3253.63
2.97196
2.54518
3.25618
217.366
4545.46
3.05438
2.70993
178.305
2.64122
141.272
49.9813
120.724
4.74871
53.3531
112.674
174.857
132.747
57.9422
107.181
5.67067
116.186
2.94968
3.10196
119.648
848.84
145.47
141.011
3.26057
145.91
3.02221
249.393
3.14546
125.715
117.628
143.647
3.22597
4.71973
2.97655
141.13
4.95249
118.965
3.42735
4.98517
20.1021
5.07111
25.2338
2.52034
85.7222
51.5977
3.56328
3.52784
4.39581
172.9
5.1673
144.124
130.872
159.166
3.26748
98.3002
3.12626
174.063
140.391
3.52589
130.641
3.202
3.29198
201.441
70.1845
86.6341
2.94573
12.0107
173.57
3.18502
124.931
125.338
4.44578
2.88471
2.99078
15.5278
2.92486
4.85034
5.95524
199.158
95.7921
2.96336
114.626
2.9193
117.232
179.513
3.69173
169.62
3.18398
3.29121
143.524
286.552
4.29382
5.35257
113.383
114.716
133.128
143.368
3.11223
2.93945
172.459
2.88333
219.249
1716.79
131.674
164.243
16.788
19.3472
25.1854
87.0909
136.678
117.987
24.0072
187.315
33.0005
26.7803
41.9716
251.281
19.6472
20.9109
83.3063
3.22045
3.78291
173.69
45.9782
4.49693
35.4999
21.1374
3.58668
170.724
17.1923
17.3923
19.2834
32.8604
15.4499
18.3367
17.2307
115.188
148.817
3.90786
41.5595
43.8466
16.5693
148.638
15.7403
31.8545
40.9799
121.028
115.464
113.629
132.689
41.3699
35.7896
32.1529
63.9771
15.5058
3.53358
200.412
107.724
20.2301
95.7759
3.72136
25.2453
104.319
3.59963
548.004
99.0542
279.845
100.312
124.353
28.9939
3.27623
2.82781
59.558
81.2174
37.473
19.2822
44.1349
3.9818
117.87
20.0596
18.1444
91.284
76.1604
140.142
27.8058
76.8546
66.6889
44.0362
19.0879
50.1313
143.668
19.1383
21.1848
48.2692
15.2912
16.2524
121.073
1048.26
24.7828
26.7323
13.3029
33.3494
58.4554
132.638
147.568
86.9282
4.60306
3.51467
4.21232
4.2512
4.05504
3.35855
3.80705
4.30672
4.63782
41.3332
3.23167
13.2646
4.60211
3.97179
122.811
4.35431
4.34542
3.18383
3.51781
4.68402
32.0045
5.11725
4.39752
85.7028
4.49631
20.2686
5.16447
251.77
3.9122
62.0183
4.37295
4.89233
25.0464
169.268
4.3735
3.79787
3.8163
3.64401
4.18709
136.38
393.669
80.5268
3.64956
27.0675
163.968
1004.66
173.956
3.15721
4.85949
3.81399
4.29591
4.77587
5.03861
183.932
4.67254
40.6224
1373.33
141.439
3.2125
3.42785
165.526
4.48551
3.65742
4.54707
28.5215
182.153
4.56758
3.85213
3.15284
4.6017
16.2093
112.924
4.36763
123.754
4.24755
3.50887
5.39636
91.5925
4.66646
4.6917
85.0587
4.68746
110.031
34.5196
156.324
3.76042
16.9969
4.22262
4.71021
3.85699
265.319
4.66579
3.65938
133.023
4.59377
3.35477
162.836
4.55827
3.97851
58.7569
158.926
473.187
49.0916
64.6956
794.813
288.201
87.5666
87.3496
1487.14
415.187
59.953
75.6342
119.126
59.9076
38.1903
88.0698
29.7597
585.876
689.038
4.08691
20.7296
3.38807
79.5214
139.651
104.75
94.8945
4.36299
62.3022
50.425
88.6827
90.9159
68.3621
87.6935
16.5418
46.8014
77.5253
976.897
41.9923
63.5568
71.8916
3.40383
94.2367
37.2919
17.5242
511.858
133.611
62.8421
83.8552
111.871
3.56998
36.9761
86.9095
53.619
135.699
85.7109
21.3292
35.2121
78.5925
16.2443
556.768
30.6314
74.1366
117.353
77.6515
86.5104
21.9232
29.1633
3.63119
57.1917
55.6239
133.857
135.253
603.735
561.25
1057.4
56.9078
381.745
112.168
90.9597
141.73
125.382
51.2316
74.0513
82.456
466.498
24.298
103.539
103.162
103.227
253.308
83.5853
92.2584
20.1823
20.1283
966.744
13.0856
120.626
28.815
104.059
150.686
1166.68
127.727
33.5554
2722.27
47.4143
358.439
33.8905
76.0557
82.9289
55.7668
28.7852
14.3155
28.1272
50.7477
2.06041
19.9258
30.5197
25.728
16.5118
20.2856
54.6733
22.2729
59.2572
26.9515
256.274
657.522
96.6662
64.1686
471.556
35.1179
18.0496
5183.3
61.0022
87.0286
63.7168
55.8523
68.5113
34.2762
104.446
51.6553
440.397
546.818
1026.94
74.9052
1877.51
86.1186
4563.09
29.5163
649.917
42.3826
67.5808
60.844
74.1708
994.9
22.5262
2.11668
51.4222
20.549
64.7792
93.9737
64.474
34.7426
204.581
3076.35
59.4401
31.9193
71.3028
34.3294
66.568
93.5267
39.21
998.565
56.1775
68.1227
18.7169
41.2637
228.035
1446.25
79.0358
98.1356
276.69
111.882
144.049
74.1493
80.132
15.0448
1472.69
40.8965
19.1127
151.171
130.423
26.6819
105.139
2.44353
72.6306
21.007
30.5437
84.0505
53.7805
113.065
3.66366
4.50134
3.53228
4.25187
84.4448
3.74227
3.35866
102.138
3.72383
103.399
91.5991
33.6697
4.38192
93.9378
3.96512
99.4474
3.48434
3.91977
4.5073
407.796
134.27
3.97803
3.45432
3.98727
113.272
130.882
4.74929
32.6443
111.917
4.43861
189.448
4.78033
3.82226
134.548
122.945
4.27128
95.7832
253.946
3.86027
4.54722
91.6523
136.292
162.73
4.94353
3.17
3.70483
106.032
4.36157
3.9852
3.88907
4.84472
3.8666
3.43339
157.807
145.208
186.286
3.71908
3.30498
23.6121
74.3276
114.323
122.223
114.801
3.40788
3.58808
3.53045
3.98199
122.754
3.95254
160.711
22.7569
3.64587
4.15104
3.45125
4.28793
21.3154
3.65068
90.2996
248.888
121.809
3.05721
3.97783
26.7952
4.16317
4.82418
119.077
117.066
189.472
130.838
164.765
131.414
141.953
26.0313
4.09083
4.19168
74.0043
1118.79
127.045
81.5867
51.6079
3.61098
3.76069
3.23052
105.199
90.2361
3.19114
132.455
44.7667
358.782
13.6524
61.2016
74.681
3.26489
113.07
3.49866
93.4259
79.4868
109.136
93.532
612.835
109.66
3.99041
86.2643
657.496
3.31949
112.6
80.2215
3.51586
99.6353
75.5106
882.806
118.954
66.0463
3116.3
3.01909
2.6785
3.24372
3.71874
100.201
2.92817
1061.36
123.617
79.8105
3.52421
3.04479
1402.85
190.191
96.6935
84.8563
2.90704
99.0259
3.57283
537.352
26.7536
79.9166
81.0378
3.06483
156.949
1009.22
3.38884
111.192
111.818
117.614
3.4851
1062.01
895.745
19.7031
98.5396
3.89177
114.714
67.9515
2.91115
3.54947
3.39511
3.12132
3.23947
106.499
98.9523
3.71522
104.829
1494.09
1061.07
49.0042
3.77778
3.20337
2.93393
137.767
114.539
24.841
133.548
3.66204
70.462
90.1836
116.652
41.6469
79.8325
120.708
598.769
2.84178
207.949
128.595
44.7206
45.0849
61.5211
31.8424
25.1035
41.5961
123.525
125.519
30.1562
143.035
141.742
83.7608
17.0683
114.227
779.973
15.0884
1468.26
13.6308
117.234
42.7311
15.0393
8.91456
21.844
149.605
693.073
235.088
196.184
21.9104
104.168
48.0725
149.682
12.9728
140.359
31.565
66.7556
11.4349
8.85453
112.082
382.758
1569.69
116.588
23.5345
133.767
1487.46
16.9768
60.7297
103.828
47.6009
171.081
26.0787
95.3313
9.95194
136.921
38.9822
67.1009
94.3612
46.5017
29.2286
132.245
72.0822
102.995
66.7223
122.885
151.006
82.4849
43.9148
28.7511
109.104
988.669
1788.91
22.0785
35.8697
1260.43
126.396
49.8188
99.0108
157.937
114.415
104.021
48.1488
21.9054
9.23749
23.6132
23.654
26.0505
47.0821
16.6183
84.6807
102.971
55.4963
42.5079
9.25616
21.4555
13.6763
9.56448
8.40572
29.9449
108.512
94.4895
106.899
20.3048
30.3798
153.638
3.24427
29.1173
133.162
63.426
11.9726
37.4696
22.9518
104.093
39.5083
107.699
112.076
38.7356
118.51
3.28232
26.3875
78.6768
75.8213
122.339
1598.29
108.742
40.8013
47.975
106.746
20.6205
83.4929
274.702
26.0561
31.9729
40.9439
17.5778
15.0086
115.161
14.7043
38.9656
21.9552
120.322
52.3721
59.9508
47.5814
103.569
150.316
114.131
91.5289
112.388
3.26129
106.283
362.077
91.1539
18.4645
139.05
36.7276
124.462
27.4538
13.8682
46.04
23.8773
93.381
116.353
219.305
80.6486
25.6065
15.487
33.5716
33.0971
19.5883
27.5086
131.791
12.4834
15.8261
100.883
81.3961
82.211
22.0799
64.3124
48.7517
114.133
126.369
18.8834
112.768
127.403
24.4276
26.7512
52.3215
39.1603
37.4827
137.696
54.9383
81.4113
49.8486
82.102
3.12103
119.613
138.803
112.009
40.4016
2433.64
5542.7
10985.8
55.6498
18.3007
18.0646
5225.81
25.2343
84.5774
104.702
15.5235
122.481
1203.14
2281.97
65.0184
24.381
13212.1
125.215
6841.97
6913.61
7561.68
7161.71
4.78929
52.7235
157.143
3336.13
1597.94
20.3093
45.0452
53.0632
105.546
969.456
150.389
54.9605
88.1148
1033.95
16.3856
70.6122
119.56
3499.96
114.122
2057.58
53.44
49.2655
116.755
80.8185
3464.04
2453.58
3.65503
2224.84
402.269
33.0729
39.2245
782.499
771.489
1713.22
9431.78
453.815
37.1602
1017.86
253.316
1652.7
18.3945
2936.02
114.675
7713.42
110.39
22.3854
799.37
42.5151
2628.86
2983.56
11110.4
4624.76
1365.88
80.6665
782.764
300.838
28.5914
52.5904
113.548
70.194
132.283
899.052
8531.71
7088.28
7235.85
89.0741
26.5826
40.6372
13.543
190.614
6608.45
1005.88
22.8906
46.3989
2730.42
56.5468
103.184
15.5866
129.145
325.745
82.775
141.031
43.7187
58.5722
111.077
99.6346
3.21738
126.11
27.4973
28.3869
274.054
31.1157
43.3339
40.618
36.3455
103.378
99.5198
29.776
394.85
143.11
672.884
1447.97
26.0428
40.0757
148.769
32.0014
27.542
883.04
68.3602
1728.03
1007.99
402.049
80.9189
2.95467
69.581
3.53453
95.862
73.4459
43.9858
29.3644
27.3276
36.0253
33.7835
48.3855
1276.14
19.0116
679.256
265.343
19.6995
184.636
108.754
483.032
57.1699
47.6996
1279.41
30.0725
1035.18
968.962
97.0639
1061.83
41.0157
39.9892
25.8052
99.3056
178.237
44.4602
72.8258
49.8547
137.58
20.7109
139.85
24.2163
674.783
618.975
122.711
35.5171
200.963
76.0991
25.9839
31.6284
32.8744
38.8202
104.229
31.9361
73.7509
204.457
45.3238
35.3683
155.7
22.9837
140.968
26.2682
27.4885
73.3767
750.593
117.743
135.69
21.0823
110.395
3.08873
3.49935
17.0631
25.0693
86.6791
12.5404
14.1979
2.99227
10.1812
1114.59
18.5813
3.57226
2.95326
57.8803
128.034
532.246
18.0076
99.8735
13.7796
106.748
52.6788
2.97515
2.78517
3.39328
3.17311
3.31363
85.1649
3.29965
3.92518
3.16583
3.22501
3.13744
11.1168
14.1796
3.33211
77.3546
2.937
2.8369
27.0757
70.0738
92.7222
3.04281
128.407
70.1235
3.35101
3.72233
12.0516
114.671
3.14887
3.11693
25.6128
137.692
70.7817
4.20479
16.3658
3.02103
81.6587
107.161
10.3348
1451.36
2.85162
72.9261
102.442
67.3781
11.6667
123.198
4.2056
83.3327
80.504
2.79991
86.326
4.49871
17.8403
82.625
72.1412
109.462
3.01391
11.6711
3.03326
3.01938
2.90979
170.15
3.2128
14.4365
94.353
2.73226
13.7818
2.96516
21.1891
58.6933
3.05836
3.10527
11.7663
3.1557
118.812
479.218
143.485
15.7134
3.30809
35.178
38.6147
95.1549
798.675
181.972
1633.92
633.59
85.4442
3.53981
678.291
185.477
628.237
100.373
132.212
3.66554
136.857
3.481
747.807
38.0058
46.5944
981.626
1305.54
15.2508
14.9937
3.82376
123.503
112.388
54.8848
149.919
88.3955
3.53127
115.279
159.814
26.3389
43.865
739.731
745.778
107.68
98.1546
25.4315
390.96
27.7583
35.2305
3.58523
134.595
3.3566
160.406
157.362
147.204
96.8779
50.8654
116.019
3.30026
167.796
120.099
111.158
118.023
957.616
89.4161
33.7192
137.057
417.421
3.61163
82.6989
862.793
714.149
993.191
53.359
70.8457
107.268
3.657
4.19553
49.0154
62.2124
711.123
44.9497
1225.43
149.354
118.865
3.38846
164.173
97.4105
845.167
3.98815
51.7473
1798.67
91.6727
103.271
121.624
103.541
42.5261
449.279
109.801
108.151
85.7979
1025.18
73.2462
3.61177
5431.7
557.653
109.795
23.9555
114.211
1033.07
52.6827
88.3628
29.741
105.026
30.7417
1187.68
125.394
30.7862
105.965
122.493
93.6518
37.1249
94.2235
61.7481
59.0682
107.224
885.884
53.0894
36.3844
147.869
90.0198
699.993
55.4667
38.3182
136.778
106.456
2.97303
64.5954
39.2546
126.076
1043.22
141.215
152.868
34.6733
91.6841
39.9055
123.059
38.0974
32.951
186.78
76.4184
41.8808
96.7307
17.8902
124.894
110.887
101.443
496.963
15.1348
60.2388
28.057
22.5444
69.4342
166.766
82.9809
1017.95
122.017
108.768
178.203
77.1667
22.4738
42.8804
75.3554
22.8658
122.411
47.4648
80.313
31.3267
37.8297
86.9728
23.8574
264.974
61.5702
790.755
26.3254
18.0118
55.7934
48.1693
102.68
110.266
77.8388
109.205
88.7955
120.207
51.3606
184.363
168.988
137.227
2008.88
32.111
31.0487
112.272
38.0829
34.6586
378.433
86.623
97.3013
104.626
59.6749
80.4247
34.205
1074.08
103.187
3.52026
83.528
37.9492
211.391
1709.08
85.526
949.55
19.5904
86.1412
144.454
99.0149
679.863
131.305
80.7371
121.563
15.8566
75.9097
112.606
4.74552
3.05096
3.20546
22.9635
19.5222
89.8593
15.9057
3.19024
21.6879
3.03983
464.042
3.03494
75.7285
2.61058
130.112
3.08806
153.841
117.401
4.19521
23.9647
85.6481
130.75
131.817
103.412
49.2822
36.4266
3.34674
19.5876
99.0687
608.703
90.4866
3.17873
3.70567
2.90803
67.8636
5.05898
94.4107
1048.9
2.89264
87.1897
16.3773
116.234
917.839
45.7009
18.7305
78.5692
76.0016
3.25532
86.4333
64.7144
22.3055
136.523
3.09988
3.77883
3.50779
622.237
3.59276
17.1341
84.805
3.18806
4.4658
900.694
63.1458
108.867
37.0861
3.49799
61.0674
88.459
112.454
3.10322
727.498
106.296
84.2364
173.915
101.669
121.908
186.7
84.4485
160.467
135.7
162.651
163.639
135.641
121.014
129.841
112.074
139.713
136.313
132.346
134.548
103.071
133.965
128.762
183.022
112.083
88.8888
110.721
116.622
108.679
117.837
82.7187
163.861
162.375
127.207
87.7809
110.589
116.159
91.1413
119.403
238.281
111.698
216.629
156.76
103.301
133.435
90.2239
154.567
136.893
220.178
195.894
115.051
92.9356
130.779
114.53
575.813
841.714
160.98
106.468
149.376
146.228
48.3157
131.258
90.674
126.756
144.491
136.838
50.1864
90.2599
108.438
105.815
178.527
123.712
530.229
117.705
121.351
171.394
127.848
109.523
156.353
141.584
218.791
118.254
145.024
91.5935
128.554
124.559
158.221
187.613
130.821
130.625
218.626
247.656
89.593
99.6442
96.5972
131.249
135.205
105.242
95.9748
103.323
124.724
147.471
144.464
111.835
116.869
18.5951
1904.31
94.9396
111.712
17.6729
41.4704
42.7162
815.692
21.7151
36.7919
133.018
78.1375
459.215
3.43571
651
142.163
27.4224
80.0913
36.4866
29.5291
33.7725
78.2655
27.7427
24.5831
187.381
86.3117
730.828
767.807
28.9282
25.9325
125.094
33.7061
20.2922
790.559
46.6454
30.5693
46.7794
31.2349
57.7632
778.945
83.2691
59.2208
37.8589
37.4616
141.522
118.047
37.9691
29.4269
47.0887
32.3361
151.348
26.3191
30.0544
157.306
33.3536
156.265
39.4858
38.8472
32.4521
28.6765
31.5617
103.023
46.6362
68.2482
25.4837
77.7546
951.234
121.655
43.5788
10839.2
85.1833
88.8983
29.2084
26.7047
88.5195
151.709
25.3142
34.7817
33.5018
119.974
53.8543
41.8987
35.0585
152.496
1151.31
27.9116
692.204
67.359
169.461
44.7067
809.784
115.258
29.1103
34.4183
120.028
162.198
127.926
46.8762
101.401
1091.74
30.4855
78.6054
9.94899
47.0853
30.1295
99.8872
55.3555
19.0783
35.3831
34.6189
30.7703
47.3776
72.6038
40.9625
1.58607
51.2095
37.4504
36.1025
37.0065
31.7179
22.0991
1.49891
70.7334
65.5819
33.5409
46.5937
76.8225
44.8
36.4878
36.2973
34.399
13.2501
35.7872
883.38
194.7
14.9846
20.3988
46.81
1.3801
100.542
95.066
37.5583
27.1271
69.4242
45.5263
24.3544
1.4241
44.5365
34.4803
65.0432
1.67346
1.29215
45.4557
1.3117
13.2364
27.2947
51.2592
45.6041
59.5937
59.8676
15.5194
1.32452
53.0911
9.89226
45.285
11.2407
39.3785
25.5103
24.2861
166.802
1.21885
31.8269
1.59943
256.3
41.4728
36.6157
57.9849
28.8487
48.8553
56.5499
16.6163
10.3965
1189.32
17.7114
36.5493
49.9793
37.3408
59.8775
31.4632
385.585
48.0225
10.0953
17.0395
13.5964
461.329
8.6999
35.7668
36.4619
148.391
38.2089
73.8767
49.1436
2.18089
1066.46
174.052
123.293
2.08828
2.36198
2.34384
2.43912
1.88428
127.741
2.57853
2.9842
125.82
100.253
116.391
64.8694
60.4285
2.14405
85.1541
80.972
2.37911
2.25359
1106.25
110.882
2.50306
2.13073
2.14557
1485.81
97.9488
2.45609
95.0928
130.512
2.92304
2.40423
85.6585
2.0354
1.99533
2.44898
2.52324
2.64468
2.25235
107.731
99.0705
1.95016
1.97966
2.28192
2.38141
76.2875
97.0502
2.53523
100.44
2.51889
110.085
90.2532
104.396
59.5773
15.8335
97.1236
86.9069
2.30529
1.93236
172.297
2.57966
30.9662
68.3975
128.798
86.5152
2.25276
134.475
96.223
2.30761
77.8412
2.43444
130.52
115.823
171.919
88.6582
2.35913
91.2163
2.20263
87.3318
106.149
88.5203
68.6016
15.9564
104.662
65.8193
2.29928
1.9183
3.17426
2.12272
64.7321
59.7014
2.1077
2.30112
69.451
109.832
77.0026
99.9861
71.6651
2110.82
64.245
93.1171
2.55723
1869.81
100.358
17.3404
98.9519
2.06951
1.59258
172.413
19.6526
38.6024
25.1042
1.55406
111.338
22.1284
77.2458
51.6568
73.3946
1.64724
8.25279
93.4685
29.4074
14.5754
1.84299
88.3305
69.1336
18.6295
2.30935
43.659
94.3264
81.0959
79.4434
96.306
32.1653
116.911
1.96537
102.553
2.27054
73.0164
102.215
54.7822
34.4751
305.115
28.2824
531.622
108.618
1.96924
26.3915
2.21895
15.7119
40.724
18.8857
76.9862
90.1305
54.2119
77.9449
14.1604
70.2345
71.8852
66.8397
98.5664
391.163
42.1601
2.60427
72.4641
121.847
18.8936
92.9705
68.4372
122.341
92.8575
75.9245
1.89637
12.4723
61.6268
105.849
50.5052
2.21226
72.6073
96.9194
90.3502
75.2313
100.686
13.409
76.6712
53.123
129.26
88.639
90.9642
78.0834
111.932
1.95481
133.216
90.0452
64.0668
89.7329
76.1232
66.8479
35.5017
97.6151
22.8022
81.0013
28.6797
28.2768
97.2711
88.1974
14.4113
43.4795
74.2122
77.7917
19.281
82.9084
109.91
70.2201
62.6579
88.1215
92.1495
2.59029
16.7729
16.8552
51.1536
552.64
508.239
73.0845
527.781
82.8984
2664.62
9.21878
71.2315
40.4015
98.6896
11.2885
71.9989
23.6129
3750.35
41.8431
98.9633
74.4647
736.817
31.661
10.0702
33.4215
29.9922
124.336
75.801
102.944
24.0747
946.996
2.58462
80.1359
70.197
707.608
59.2627
41.7352
3385.16
2358.16
80.3959
84.3441
558.938
31.4214
60.9388
66.4486
18.9125
13.8647
37.9967
324.754
147.63
52.2812
102.152
727.829
84.2807
34.4243
97.1557
15.523
27.2132
1.36913
60.1408
12.3207
81.246
11.5659
688.674
65.6669
43.7848
21.9015
77.2254
14.7777
38.3646
90.7631
65.7897
48.6096
86.3013
12.7636
85.9903
87.951
80.0749
63.4862
642.985
37.3895
311.292
89.7369
24.6115
2713.74
64.9496
1247.14
86.9216
92.6716
1771.85
3500.09
119.056
33.8484
21.1577
34.6299
23.6278
30.3138
2.10108
24.3295
23.9454
281.327
69.2322
13.1304
2925.02
12.9798
36.2138
1166.42
354.313
84.0107
15.2584
16.7538
4466.68
928.923
38.5043
72.3871
1161.1
27.4078
28.528
23.6169
5933.91
12.7931
28.046
56.1843
74.7672
1302.9
30.4961
4345.92
37.2288
76.4648
18.0128
37.9066
80.6635
23.6279
15.8097
857.903
29.2936
68.2758
82.5771
38.8101
3933.97
2.23745
25.3334
99.7865
11.6841
89.1996
11.9697
25.3863
18.6057
1384.88
19.5509
715.883
71.5834
44.9287
37.4037
75.5625
53.7109
19.2355
99.3645
16.6265
622.994
80.6681
30.3082
1.69395
92.7642
488.788
54.2943
35.7839
26.9479
508.788
5035.58
38.0725
79.8996
13.1971
2.49075
24.8095
68.4147
66.7658
1157.18
83.6616
40.5993
32.0539
37.0318
2725.45
42.8412
37.9485
581.162
19.5391
602.43
6295.17
2739.59
76.7661
77.9182
29.2738
6703.26
1125.56
27.6508
80.4364
30.111
30.2716
1587.16
80.1808
68.7351
1984.3
63.4745
28.7681
4736.47
3064.73
4710.07
53.6414
5854.36
65.3089
111.973
34.2459
3223.24
3922.89
2.50609
90.4697
52.2552
24.4185
2083.67
10569.8
1134.82
4598.76
35.1344
31.5044
31.6469
3129.29
2062.3
93.6894
44.247
5912.46
4288.04
2800.85
27.4435
40.3803
65.8644
2652.83
21.1043
5362.58
5625.08
33.3764
687.15
1706.71
25.8735
79.794
337.477
45.8319
11.2055
6153.94
10.9042
40.5724
4560.32
1685.84
10.2521
980.354
1222.63
55.1024
46.0275
516.428
825.439
102.343
4233.57
102.211
2722.57
4492.42
171.413
76.6099
80.2494
790.939
23.207
56.9758
162.364
10.5295
3222.85
269.969
25.6718
26.5694
23.2098
75.5834
79.1291
58.8035
41.771
509.868
46.3655
23.9106
17.056
91.4364
22.8646
35.5337
110.318
1274.44
657.633
72.5329
121.801
21.153
35.2905
46.24
2.57665
28.383
86.876
16.2354
548.124
45.0498
80.4366
42.7532
97.8964
58.1787
103.73
23.9703
14.7679
135.324
46.3811
106.148
35.2578
192.36
15.9738
22.2353
59.8668
30.4182
70.0786
16.3403
27.9837
23.7185
66.1478
29.4441
47.1339
13.4233
95.5808
39.8871
2.22344
20.5713
2.14666
28.3958
17.6299
17.0119
2.20652
2.40683
2.24323
73.0291
112.747
62.8703
282.223
253.884
117.002
2.62775
34.6274
12.3385
44.4105
31.9964
2.40334
27.9471
2.09669
35.8231
42.4434
86.3491
24.9768
10.9545
30.6786
49.8272
23.3754
25.4811
12.811
37.0764
15.9393
267.284
32.5416
156.159
54.583
1107.31
113.851
47.5283
143.659
34.3007
40.4298
81.7991
28.9095
358.177
103.548
348.328
2.27133
86.7529
26.6857
1.61557
10.1747
2.12078
2.27816
1.57784
1.83751
151.869
11.8116
1.9836
1.78103
101.934
2.63949
9.83218
2.04654
1.74897
44.0216
99.5358
76.784
17.1397
2.02517
1.47391
40.0009
12.2206
2.53785
2.06189
1.75224
2.51039
2.22587
22.0212
2.19934
1.69957
9.80669
58.1875
10.8892
20.3539
41.9803
1.60172
17.2191
1.64275
1.99697
12.6564
93.6805
16.6053
2.00729
17.0034
1.61911
114.002
663.723
2.3482
35.5871
15.6278
81.3272
1.72782
99.6222
2.40593
2.04888
2.22022
69.6175
113.402
11.8456
2.40851
99.5347
1.8446
2.25792
2.12168
165.674
2.1852
2.10466
20.5709
2.15264
44.4551
1.57318
18.4039
2.25474
62.8753
1.9393
2.05264
31.0846
16.62
2.25568
17.2188
1.43312
2.36178
1.67505
1.80984
10.6118
2.76339
130.326
1.92373
1.83498
18.2799
65.1923
1.88285
8.30626
16.9893
668.991
1.70526
20.8935
101.977
90.9776
59.7866
11.541
15.8565
25.6058
18.3822
82.7656
38.7371
14.4262
108.14
41.0276
39.9177
2.33953
1.83394
13.1813
13.2138
133.802
113.383
1.86991
99.5241
79.3251
32.0978
91.7032
2.09868
2.1851
30.8703
98.8769
2.23316
1.96449
2.39185
79.6616
116.64
109.15
44.9253
541.098
69.2546
2.06419
49.738
73.737
74.4478
13.391
127.448
31.9197
533.442
341.121
113.935
6943.03
37.1193
89.8618
2.24899
40.8484
15.3789
96.0708
71.7193
122.149
91.2485
2.33302
96.6068
105.965
89.2175
2.33902
122.951
128.032
43.4885
1.99062
2.23386
1748.11
96.0357
87.3387
18.6257
23.8215
2.23659
30.4019
139.571
1.80278
66.3064
96.5901
104.942
2.33505
75.4064
15.6649
2.62785
67.6794
100.554
2.743
86.6441
2.10522
30.6684
27.9626
90.117
87.9726
17.216
37.3019
1.9797
2.47264
22.7394
93.8406
2.23343
183.018
842.08
524.83
51.4871
281.223
95.2825
33.7923
146.719
20.4246
1744.62
1370.22
22.2309
57.6048
137.542
810.995
555.528
50.2912
1146.18
834.102
178.723
119.366
64.2394
394.369
482.387
130.365
120.311
18.8867
940.143
48.5567
105.336
596.273
142.302
92.3601
528.982
115.376
14.9081
77.0157
1082.96
29.2162
48.7145
38.9153
50.7937
122.109
764.052
1062.82
1.66412
81.0077
95.773
66.4982
956.398
22.1896
108.334
227.706
1188.51
118.657
654.762
130.258
112.981
52.8939
1162.76
120.783
126.675
84.7997
72.4148
109.867
42.1527
999.031
122.313
471.597
20.8087
153.159
837.816
717.071
81.6417
1465.16
123.886
624.106
216.401
48.0147
27.8279
103.717
68.4083
94.2045
38.0037
65.3416
705.585
1333.46
57.9166
110.003
96.3717
23.4647
33.4956
715.525
625.685
1321.56
928.166
805.869
902.187
85.4331
446.362
97.4147
799.079
18.0509
76.1524
2.03739
41.0833
102.552
20.2288
57.3233
80.9751
110.509
138.721
123.611
81.9663
109.745
44.1154
1.77093
89.518
18.2048
2.63438
33.5372
120.018
13.222
2.76565
21.2875
2.87331
116.384
1.61729
18.5612
157.707
27.2443
49.0965
10.0587
86.6117
144.793
1.65792
23.6421
91.8227
2.28301
74.7817
65.4289
109.075
82.1768
152.081
1.72131
2.26182
22.9662
79.8332
37.4148
31.8156
30.1994
1.93677
1.54293
2.10251
505.621
97.7332
65.895
1.70905
100.682
90.6889
23.647
2.35268
2.13471
84.0251
2.56013
74.5053
1.66074
23.6601
73.2883
79.5555
300.426
74.8412
10.1229
15.4083
63.739
119.518
1.86954
95.4002
124.588
11.8348
14.738
1.89274
2.42673
45.5477
1.72943
107.442
42.977
1503.54
60.0011
497.577
2.04796
69.8103
27.0884
259.945
2.3495
1.94265
36.0815
396.291
133.142
112.896
145.853
74.0852
103.598
171.888
189.735
76.8305
82.0998
120.7
146.223
91.2463
126.843
147.501
134.67
122.525
58.0575
115.991
197.439
161.478
539.639
89.49
83.503
774.865
93.3105
89.1222
130.215
96.4533
122.262
91.0397
105.286
91.59
609.524
157.347
95.1874
128.27
145.165
129.21
92.4775
95.6663
89.4351
164.314
104.136
98.944
102.694
83.8363
119.886
91.2281
84.4659
122.401
76.2149
81.4953
897.915
154.89
122.306
59.1218
66.1433
80.6234
273.883
95.3709
204.679
82.257
116.378
113.62
82.832
1496.27
104.481
75.9875
78.2486
53.8989
108.896
104.596
89.0791
90.252
60.1542
148.733
96.8471
107.512
135.447
144.715
106.301
99.9976
101.647
75.4974
157.253
90.3903
90.2298
169.012
113.569
93.9856
69.3809
133.457
74.4794
100.472
113.972
84.011
94.579
86.1951
100.286
89.3946
92.9065
72.3709
87.5778
24.942
168.262
1763.87
28.6558
10.8836
22.5594
28.3111
110.463
103.157
75.3038
153.469
33.8836
77.8249
75.32
30.3325
83.6638
28.3884
85.0928
31.3156
41.8263
62.0219
112.291
68.1196
31.0315
145.447
33.216
47.7277
18.5219
47.3693
20.1831
33.7834
29.0548
133.822
75.2122
38.5769
37.0227
590.763
42.5265
78.646
24.4236
662.275
37.7838
84.5911
73.3306
18.7205
85.4069
40.0893
14.2487
2.42165
21.1241
31.0299
2.23052
35.2455
134.606
44.3745
29.4567
1167.62
39.4495
22.0322
25.2126
85.418
96.2837
2.19786
96.1933
27.051
29.0039
28.7578
506.35
18.8221
126.16
30.9399
30.3675
12.4155
90.8975
17.0319
867.959
900.702
1826.83
775.273
29.7513
1549.96
230.624
24.3908
43.1508
31.8418
101.084
821.561
80.8042
90.7042
82.1411
23.9108
58.6656
23.7983
23.713
31.5624
809.217
15.5388
49.1705
46.0036
103.546
4.64414
32.7452
102.264
43.1908
112.2
104.479
184.46
91.5896
126.194
135.814
152.07
57.867
214.715
135.298
1072.85
551.497
79.5796
56.8951
5.03314
58.7044
113.759
788.283
751.808
94.4809
113.047
5.34734
117.791
116.639
26.7208
968.383
114.857
5.26312
18.9233
825.781
131.591
4.53709
157.762
105.734
4.67215
646.821
744.075
82.4869
85.8649
86.4995
124.013
112.964
143.46
206.64
131.629
5.41855
1223.51
495.952
5.52654
133.073
97.0722
111.245
50.102
4.7988
675.8
56.7336
63.7655
118.964
61.7568
147.981
145.548
100.43
115.886
43.9948
123.553
76.9427
113.787
105.33
149.456
165.781
115.714
203.292
97.7225
108.128
85.6813
86.029
5.62329
123.329
116.037
135.218
134.475
173.278
146.791
122.478
71.299
151.946
4.36948
5.37028
117.812
154.134
6.88483
707.503
4.87473
96.5237
21.4307
3.43024
946.638
96.0524
20.8501
56.8638
58.9986
100.251
83.7843
180.387
4.52764
91.4179
79.2757
90.4611
116.346
29.2229
98.0067
594.218
89.5332
71.9342
26.2555
105.43
3.60977
70.7678
4.13587
113.204
103.606
275.237
92.114
160.741
138.266
80.972
83.87
62.5555
114.475
114.05
22.2217
131.968
99.0349
66.8445
16.2787
75.5102
113.084
3.58908
36.5721
114.309
47.6049
85.736
115.432
867.41
1037.07
116.234
303.625
54.8169
132.269
3.73136
32.4701
2623.09
76.4991
40.1996
116.099
141.576
3.88805
23.7093
12.9698
140.259
16.6673
104.035
108.941
170.096
731.811
82.1564
21.1684
112.347
38.5307
46.6607
3.75888
2776.49
4.00399
97.5871
21.2914
17.5979
83.3902
4.06504
111.49
4.62624
21.3177
43.2079
1064.64
67.9597
28.5877
30.5983
72.0569
162.709
750.774
150.016
4.17946
153.324
153.747
571.538
561.645
3.15159
3.28514
3.50235
136.737
142.448
3.96629
3.15724
3.6183
3.85571
3.85436
3.72359
14.6706
3.63435
3.22087
167.235
156.393
3.59603
85.0141
3.45351
74.2542
3.47197
175.015
4.06549
107.861
115.379
58.3024
72.6387
3.10696
4.84398
3.67684
75.5272
115.888
3.77872
137.211
123.371
96.9639
3.53969
2.80125
71.8429
3.32942
2.84034
4.71261
3.10957
3.06445
3.68623
2.74054
14.9276
96.1765
3.29875
114.197
4.16016
4.29465
13.6088
158.069
3.28044
39.3443
3.2571
3.27339
3.30806
124.597
4.31591
163.5
3.68429
114.963
123.845
3.84796
3.02405
3.8395
3.71318
3.51303
3.21172
3.28996
10.4555
148.013
29.4705
183.388
3.01746
80.3709
3.37242
3.64321
2.97716
3.61376
528.825
4.00154
50.1338
99.4345
4.11917
72.6542
3.47513
138.271
4.21422
3.20174
3.31308
3.97328
3.22313
73.7065
91.8094
3.64481
3.35448
103.753
4.08028
4.62796
150.591
4.22407
124.787
29.4388
131.607
4.5281
26.1784
4.59372
4.53002
14.2932
133.309
23.0033
4.36744
4.33967
121.14
178.995
99.8836
4.44449
42.4444
19.0038
4.43511
3.92706
4.3291
27.6555
176.15
15.8663
4.29282
4.40088
4.52003
145.496
4.25338
77.4382
495.243
4.53532
84.5719
3.97036
3.84158
129.618
4.31357
20.9728
4.54714
4.43776
17.2562
4.63301
119.42
16.6513
19.674
4.41244
16.5099
3.60722
4.05549
4.60912
5.13154
4.39955
4.46507
114.998
3.98777
4.13973
4.19321
15.6636
4.71766
4.57087
89.7271
142.69
82.5535
3.62489
4.14121
133.628
18.726
244.58
203.11
19.0465
4.26844
157.22
203.247
117.264
76.6458
4.25299
4.62948
4.68339
3.98595
4.60357
3.9566
18.9909
21.6901
5.01227
4.28085
131.083
4.53574
19.0561
172.778
167.285
4.94799
136.367
19.5587
4.4066
4.78348
3.74749
153.459
128.948
5.05935
5.34972
21.185
5.42012
121.155
6.75878
1610.31
14.5119
180.96
4.56671
5.56104
5.22513
5.67897
5.09128
183.988
19.1063
13.5839
15.7596
4.89236
25.1731
139.872
4.62739
4.84225
164.798
199.706
18.786
118.768
4.91191
107.184
204.726
16.2843
162.961
4.99352
170.799
3.3659
107.101
4.64792
166.778
14.3329
5.12645
111.714
4.49713
4.3046
161.743
35.4749
4.8137
5.72413
5.30153
17.9708
4.52756
5.36067
4.82817
5.51299
118.855
178.599
5.4656
25.9124
168.572
17.3236
2342.78
140.014
192.32
4.61582
5.70427
5.77335
211.349
131.932
5.50812
5.65447
5.30093
158.431
6.40119
4.82842
209.893
19.5318
137.017
4.31798
2035.97
5.55359
5.88348
174.147
5.07023
5.6462
164.154
164.235
4.88116
95.2505
5.17982
5.41949
5.81528
1121.57
165.194
177.939
879.766
153.405
137.665
159.491
148.173
122.871
91.6775
126.962
86.4972
4.52928
60.4784
18.5887
144.186
3.96752
52.4491
29.5123
135.811
111.859
98.2106
97.0584
17.1824
3.661
20.2245
5.19583
165.191
21.961
71.7247
107.518
162.213
114.554
4.1761
163.157
18.1571
3.25975
38.9926
125.147
109.242
31.172
4.59262
24.6627
4.19078
108.164
2.84663
439.802
143.087
105.67
72.6375
86.7154
23.7853
46.2255
134.996
21.4157
169.887
3.02072
122.663
3.9405
4.49646
110.647
23.7075
128.894
139.539
147.91
10.3297
14.1844
403.236
114.056
1165.58
115.359
120.362
254.58
16.2458
116.791
3.23159
114.697
13.6525
151.688
18.836
42.7626
146.237
16.7795
102.702
138.354
3.81318
98.3684
117.977
3.93126
4.92206
3.45831
3.40385
4.89328
122.361
105.245
55.6264
89.3766
72.4772
79.3139
986.116
20.3231
109.711
125.88
22.4387
139.494
120.387
3.90727
129.595
122.944
103.74
4.62475
11.7102
3.42603
3.67858
3.81503
113.135
3.60552
4.71756
3.69691
108.111
3.27021
113.139
3.94572
3.93494
131.069
3.45743
4.54934
107.493
4.14984
3.44832
4.22405
85.7657
3.72425
19.8688
3.44293
3.9634
3.96583
123.226
99.791
4.40747
3.87066
4.08098
86.5749
78.7169
4.89097
4.52722
4.25291
54.5369
4.02291
3.64307
3.92527
3.38533
19.0945
3.97733
3.80227
13.4174
3.50297
152.358
3.74771
3.10154
3.83147
4.33052
59.8245
4.16964
79.013
4.09315
3.32395
3.35153
3.96823
114.295
108.497
3.31711
4.10067
3.77132
142.291
12.9506
3.59686
3.94705
3.3414
4.38277
3.74234
101.226
4.25692
113.078
72.6346
64.2
91.917
110.587
3.20177
110.833
121.905
3.59768
174.239
3.97007
66.0109
76.9638
3.89966
99.8441
4.35712
126.481
3.68363
3.26721
3.80933
3.77104
3.79876
4.00778
121.194
132.6
1688.79
110.707
4.67265
125.588
129.46
896.803
88.0516
21.7746
37.7367
141.432
5.10773
107.989
40.5972
107.734
4.1656
126.365
103.071
131.117
3.9882
4.69667
4.95619
48.7344
136.548
95.7902
140.255
94.185
140.229
124.845
150.047
81.3877
116.623
131.958
172.571
114.199
142.575
75.2111
139.51
2465.01
97.521
44.7957
62.1201
4.90452
119.511
53.053
107.535
5.06569
68.1347
122.049
111.934
85.605
144.174
126.095
95.6437
3.83461
114.864
110.213
612.389
120.496
114.833
5.00171
149.844
158.889
148.566
5.06866
5.04015
151.439
80.2297
72.1283
3.69513
107.463
42.498
114.095
58.2404
124.429
3.4235
3.82703
149.791
62.8385
145.807
87.2407
163.475
33.2825
3.93106
81.4264
46.5946
40.7285
43.9211
66.6865
117.513
5.32404
146.965
43.2925
329.932
103.571
56.8765
43.8282
117.642
202.675
23.2351
207.26
391.911
91.1593
96.4977
143.342
429.902
120.892
113.756
119.374
115.33
35.3727
98.0907
96.8234
112.357
60.6318
561.976
128.857
128.996
119.467
131.441
144.975
129.941
3.16351
142.265
200.555
90.4459
129.877
114.247
105.163
114.526
143.818
211.98
238.005
103.609
163.243
125.533
140.279
128.947
153.989
143.457
137.665
165.844
124.232
162.222
161.162
145.026
128.772
119.908
184.33
145.428
116.27
132.113
118.949
154.155
179.474
111.44
156.2
197.993
150.378
109.906
135.974
141.726
105.607
125.529
244.171
116.776
138.37
206.706
135.903
119.019
112.976
131.439
108.234
85.5426
137.306
97.1833
123.834
153.188
115.674
135.372
114.465
117.081
111.195
113.588
51.8305
106.697
67.8882
116.542
110.267
95.2059
87.7273
193.964
114.364
163.556
128.789
161.714
131.926
128.535
773.296
171.048
143.063
40.1567
6.16552
6.29436
131.05
120.308
25.647
168.68
21.4482
75.4043
3.49726
85.4478
132.438
18.9169
3.15527
120.404
161.371
7334.45
94.2638
3.58322
83.4975
73.9837
28.326
95.9398
124.868
69.1629
86.3758
20.2017
47.5815
53.8182
137.641
102.287
82.6117
73.1761
159.149
1331.1
100.159
44.101
3.45813
1103.92
102.355
20.784
151.626
135.427
26.6499
287.006
95.8717
3.62802
95.705
1134.96
83.6193
726.371
81.3819
887.485
48.1069
88.6271
113.816
103.142
94.0164
54.2117
5.5093
18.3407
107.784
40.2919
131.84
4.98646
99.9888
27.4771
3.4156
3.21605
103.739
3.46311
93.645
47.4893
131.757
37.1353
104.844
117.393
39.3608
115.78
79.008
5.22502
5.1449
889.001
137.476
81.1899
4.36115
127.709
26.2318
98.4794
101.25
20.0384
1580.59
130.382
93.8953
123.405
1404.93
125.915
87.1452
128.862
20.5826
170.522
186.502
136.131
139.738
116.52
101.011
119.329
166.364
109.751
157.661
113.498
68.4085
133.537
128.848
222.78
110.302
90.4682
155.696
134.269
117.853
114.473
94.3344
159.538
104.871
3.44087
97.901
136.309
245.085
499.595
110.47
144.864
143.301
106.68
151.983
110.464
104.951
159.461
3.97369
143.128
126.958
120.528
77.1236
76.9076
3.93637
82.5699
93.1855
59.1828
93.5937
3.70389
109.548
149.928
112.454
134.91
192.72
132.754
121.874
127.155
3.71205
3.42932
206.246
169.407
218.331
133.102
167.788
160.39
139.034
3.66605
134.971
3.27207
109.196
162.702
264.208
3.32088
176.62
130.815
3.74499
146.049
160.239
149.947
118.438
3.11833
190.262
112.488
103.899
3.18718
196.202
132.485
89.9654
194.27
124.818
16.7518
146.375
206.494
117.064
149.073
211.348
5.0578
106.539
135.417
125.662
45.3468
152.775
145.583
150.666
132.237
108.324
156.363
156.799
131.351
126.307
93.4223
100.169
79.5166
145.955
122.68
138.037
148.384
175.172
143.502
134.768
115.943
211.616
160.962
137.721
379.899
140.945
156.474
152.177
144.464
143.119
228.953
115.498
90.5657
143.456
78.2479
111.398
146.371
99.209
200.43
119.612
170.292
163.17
140.398
124.032
174.528
144.418
151.304
127.348
153.823
151.231
126.602
206.311
183.147
130.323
122.151
127.235
148.964
147.157
114.298
172.33
147.481
114.051
137.607
98.0814
155.712
80.6012
110.273
202.554
163.488
162.331
224.207
130.339
134.765
179.889
139.766
187.245
131.9
165.251
131.105
91.2915
95.3264
134.413
142.853
123.964
139.41
216.379
115.396
117.669
122.3
171.423
192.82
110.514
151.198
189.325
76.4248
116.725
234.164
198.47
134.566
144.15
100.329
3.15788
570.432
95.8036
85.5683
62.8227
61.8513
353.56
100.964
63.2248
118.325
237.876
922.554
4.43612
662.044
70.5679
63.9516
93.3906
67.84
721.459
454.251
20.763
3.46833
88.5747
75.5822
3.54756
65.3106
80.6071
391.024
60.9991
83.374
102.875
38.2964
141.796
590.853
128.601
104.316
42.5607
50.3445
192.569
53.0994
3.76996
93.915
702.861
81.7724
41.9503
111.173
818.11
26.094
470.997
106.075
87.5563
60.6247
64.522
3.63923
114.232
807.208
568.663
111.269
100.358
45.7232
143.965
81.1165
36.3928
95.9605
3.88559
848.09
4.0546
62.388
4.96947
214.974
636.693
95.6237
4.03031
71.7331
81.0786
92.4379
69.3222
37.7032
38.1723
592.662
81.5585
35.6057
65.0066
116.59
866.454
119.116
141.122
811.229
82.0569
346.928
55.7209
48.6894
4.67514
208.975
49.029
3.38012
937.952
35.0882
89.3641
29.7106
193.032
144.799
27.1638
101.979
2013.7
65.0563
105.164
16.6844
21.4083
170.401
117.167
49.2074
12.9291
1866.92
47.4421
127.089
41.2834
11530.4
2.56249
11.6111
95.7855
84.8612
81.5504
4.73308
2.8822
109.009
117.817
1047.18
44.7035
1100.33
78.3848
3.01356
124.393
125.769
116.711
116.955
170.577
124.864
110.258
83.414
3.38575
38.6533
7.84115
248.5
2.55352
98.3422
3.63708
52.3331
24.8079
106.061
2.67471
31.0276
2.62911
669.029
118.048
112.681
102.082
51.9501
2.2164
915.73
43.1016
25.5547
92.2282
82.4359
41.3445
75.255
122.839
165.527
558.268
2.69022
119.413
2.42159
30.1977
103.174
2.42361
181.958
110.368
3.12133
100.51
69.2948
336.406
2.54128
120.294
3.34009
61.3236
3.49684
136.17
14.5602
96.3947
104.427
3.4309
108.027
130.688
115.312
100.004
2.90689
2.63973
117.135
142.544
91.0918
145.577
18.0154
32.8103
3.06779
16.2635
87.8725
115.187
121.547
908.228
141.573
3.09238
110.424
18.0208
110.811
3.05487
130.503
137.687
4.05648
3.99911
112.205
110.423
119.072
116.171
105.671
135.524
3.16459
3.24921
997.304
3.37441
3.37639
3.5074
93.595
113.498
97.9218
86.5384
3.61867
106.257
161.004
196.851
108.541
3.05918
15.9447
151.176
92.7505
95.6688
124.141
3.10354
3.64138
92.5845
105.346
101.433
149.425
99.0223
3.62761
146.425
3.40146
79.8514
123.853
184.916
3.17779
104.262
32.3162
126.819
3.09849
106.423
3.11503
3.14691
109.894
88.6185
76.3357
13.8997
101.168
3.99965
127.281
3.14097
115.56
135.764
42.3145
18.6801
2.96533
2.89607
155.044
3.73156
3.27913
14.778
110.054
3.34623
105.863
3.1072
3.44221
107.057
3.7316
177.728
169.948
95.7266
16.7766
111.916
115.821
3.25793
3.99685
142.651
5.22532
99.2522
3.72247
3.89679
49.5368
191.464
44.836
180.683
122.132
15.5895
3.76623
4.40347
4.66664
447.47
15.6967
17.4849
145.233
3.9963
1199
157.811
18.3579
4.39275
20.1807
4.21538
74.2412
30.8701
200.489
3.54418
814.693
117.976
110.32
97.0278
4.20651
3.24032
46.2524
126.195
3.81536
165.069
145.102
3.67492
18.4192
58.1749
19.2625
4.21514
171.065
205.587
3.30271
137.171
196.672
170.396
28.1002
4.8606
3.33555
126.636
22.7013
124.043
2.76095
653.835
142.88
163.724
98.5783
136.034
87.2615
4.11322
4.05502
59.7569
3.82226
4.93398
4.55953
1256.93
117.636
176.137
3.94724
4.50482
153.736
4.01848
27.4113
4.31964
113.372
1368.31
769.116
159.522
173.075
49.0632
3.52932
16.4117
4.05728
2354.43
129.173
111.904
110.558
1625.54
307.795
5.21941
132.095
24.0252
122.018
49.1982
92.6407
34.3498
59.5839
73.6304
64.2864
109.453
27.5742
11.1408
944.7
115.04
86.1605
121.501
3.40912
36.9676
108.414
45.9808
38.4311
139.266
45.213
160.991
95.9078
81.0431
77.7181
80.4222
34.688
35.9203
129.51
137.062
98.5139
98.5219
51.2086
24.4315
35.8178
110.103
17.0445
702.263
38.3687
114.109
832.834
411.813
836.74
32.613
86.7325
111.187
762.583
61.4416
64.3601
116.257
123.012
65.4228
54.8947
106.685
91.2594
97.5675
81.8045
100.226
15.6316
20.2491
87.4112
70.4469
17.9484
94.8917
3.16667
118.157
39.8657
46.1195
7502.15
23.2278
79.634
117.356
35.9502
41.9887
112.158
57.9879
100.744
3.76315
57.4736
14.8773
19.0007
104.553
148.445
25.8745
122.91
1040.44
109.298
34.42
67.9259
60.466
101.331
16.913
171.708
46.5178
100.684
78.9714
33.5704
99.5076
114.523
3.59293
42.9247
108.764
120.77
4.83807
107.327
3.35039
25.1797
98.4334
2.93827
19.5497
2.8038
3.28071
2.94465
2.96725
3.07092
3.35363
3.21438
2.96989
11.8503
2.72067
67.6518
2.94489
81.2369
2.5886
290.416
10.5517
4.06219
3.01895
162.975
3.18424
3.12143
136.537
2.87233
2.94737
3.01682
4.12979
159.745
248.763
2.88021
2.92503
10.691
2.7436
101.104
120.159
95.0463
3.48445
105.086
3.01573
2.93356
3.97377
3.81638
11.2587
63.8974
123.731
3.2559
86.2351
2.96905
110.477
3.07729
37.4951
157.581
9.59067
3.16005
3.36267
2.58357
3.04555
3.30159
17.7745
3.41958
86.7317
16.7797
13.2748
2.76494
3.15921
3.64604
2.96346
3.15768
3.49039
3.25625
133.208
3.10507
3.29523
2.82964
2.70919
123.82
105.25
3.92257
4.0957
3.56326
136.535
170.315
154.978
2.83132
11.7788
13.7838
3.01572
3.26726
16.7571
3.2115
3.34986
11.6953
82.8387
126.545
57.7235
65.3057
126.639
721.894
628.1
118.828
88.4969
88.7426
106.542
872.679
158.606
568.049
900.243
81.7871
1165.42
100.163
620.366
144.547
120.48
903.846
91.2394
24.457
72.6162
36.9608
80.1119
52.9139
62.2517
60.8423
147.622
106.521
31.5439
152.512
92.6078
56.2714
743.327
97.2455
28.6188
81.5529
1121.66
4.21491
109.651
98.6487
87.9304
50.8396
69.477
57.3589
61.4297
139.377
87.1879
46.0592
21.4587
23.6844
222.672
329.119
90.0049
119.363
137.269
82.9185
704.438
82.4976
361.189
107.792
111.674
87.7911
99.6939
123.636
679.608
127.601
96.2346
119.887
4.47052
48.4464
713.214
112.03
1122.14
89.3628
1012.06
27.3159
4.91774
568.615
95.9298
102.143
94.3567
97.1541
3.27995
82.5494
1045.42
42.7493
119.098
950.177
94.9643
51.6775
21.3662
92.7958
4.30838
77.3949
59.853
90.9083
271.922
30.5848
107.72
102.34
660.652
132.414
127.283
155.376
67.0035
152.332
119.268
116.427
112.773
74.2894
129.562
57.0477
73.61
1107.96
34.0128
111.653
121.281
139.65
117.414
75.0721
144.927
200.884
113.319
140.49
149.791
1622.08
555.803
115.301
118.724
82.8011
123.849
51.1151
100.381
122.312
113.786
180.75
124.01
120.693
162.723
84.6682
128.067
47.1182
34.0574
122.04
88.373
113.083
69.6053
132.435
110.943
131.343
175.66
127.973
59.207
110.09
99.9382
102.06
43.551
114.559
130.296
103.115
125.574
55.6842
102.991
79.0677
103.376
102.316
111.688
149.454
135.588
120.155
132.87
140.584
156.667
134.144
149.72
611.377
135.516
151.37
182.685
99.6004
116.044
150.378
83.7436
185.932
148.897
29.9702
89.1645
152.599
112.904
790.414
28.9606
97.7995
97.83
108.077
41.3066
24.4673
142.022
70.9902
57.0371
123.287
4.53741
24.0314
712.041
128.31
61.1049
93.4976
23.4743
322.917
869.963
57.9651
935.607
349.801
66.5522
48.4822
105.978
116.885
36.4365
58.9217
84.9751
23.6904
79.9624
2.92236
65.9093
24.7577
175.082
103.863
104.679
65.324
69.5689
86.7434
85.2907
815.302
82.213
731.437
95.9058
89.114
108.223
39.516
99.7196
94.072
59.0197
88.679
30.8343
62.7159
48.7472
177.563
15.2266
78.1526
3.31636
63.0885
96.4057
1258.68
81.9144
1002.06
71.1016
22.3788
90.2062
98.9735
50.9077
73.2612
1533.19
536.402
46.2872
106.467
58.9291
25.1077
47.9099
99.3035
78.2029
70.7459
907.618
121.07
674.501
104.522
1033.56
859.933
114.722
130.434
43.3737
65.7008
1793.47
138.649
103.757
117.177
54.7815
122.746
90.7008
72.33
58.7274
82.5135
64.5258
47.4748
20.7491
71.4943
210.132
30.8148
96.1768
117.437
139.22
154.676
152.805
117.292
170.838
125.052
111.429
116.994
107.804
708.409
118.593
139.707
162.156
154.293
133.042
143.067
140.163
163.438
130.549
178.217
101.496
121.692
157.824
118.729
29.0737
159.727
149.838
97.8585
99.0912
168.287
176.822
164.245
102.486
193.183
96.4313
140.1
134.731
90.7933
131.23
117.097
154.673
109.725
202.384
81.1852
147.652
102.045
110.879
139.527
196.523
121.949
134.267
106.869
166.76
104.741
134.025
124.513
68.3132
109.904
128.683
115.534
293.662
172.394
200.864
196.191
151.456
124.492
95.6379
118.34
89.3026
106.433
185.633
124.228
132.794
105.2
93.8856
126.646
137.978
135.014
109.99
114.847
177.272
96.2303
198.051
112.87
144.638
145.233
131.71
120.678
136.295
141.348
162.469
108.315
134.484
173.198
161.332
123.734
120.679
143.94
4898.57
110.413
114.454
139.473
46.1469
101.111
124.368
141.784
560.733
158.23
125.143
152.589
61.5965
151.774
158.662
202.586
91.938
52.2399
127.644
43.5924
108.942
113.751
123.585
38.447
86.9249
445.893
680.195
130.473
1349.12
166.889
62.6816
162.879
29.6516
102.071
38.1048
38.1663
44.0126
129.359
193.204
124.24
3791.31
1088.15
44.75
150.432
27.0115
132.983
396.19
53.2776
152.747
20.5941
62.4192
694.647
147.005
1028.05
101.487
40.9158
192.072
1134.89
44.4788
106.878
38.3932
26.1315
133.087
146.103
93.5902
79.3836
137.511
35.5135
105.879
1006.47
128.84
37.4978
112.886
105.254
230.618
132.958
38.7591
80.2209
32.861
274.819
47.4847
220.524
131.518
70.3027
46.1992
51.7965
143.745
140.057
131.083
29.1021
139.405
122.493
149.915
123.141
147.535
197.276
44.2385
37.8235
55.8966
118.165
52.7489
869.748
3.17198
3.96239
101.654
52.2702
76.667
35.7774
81.4347
38.9368
103.335
17.9816
18.065
122.92
49.7142
66.4286
89.9968
186.482
80.515
1103.37
109.145
108.101
65.3597
108.023
39.9827
110.747
46.9725
712.414
86.7836
321.373
95.461
128.223
66.4584
388.508
3.43892
13.7262
142.862
14950.4
17.266
97.9151
134.382
101.657
138.264
24.6694
45.7494
83.1609
9918.89
3.26824
32.0158
489.097
171.154
138.483
90.9277
2.7017
121.368
90.4769
89.4245
54.3169
108.599
84.1604
418.43
1293.01
1008.09
163.328
144.15
3.84375
2.77327
3.83107
48.6342
3.59581
46.6182
19.0461
58.1195
142.164
4.14171
145.848
52.678
3.17945
45.8963
165.808
2.88591
106.564
32.2694
137.163
15.5941
687.912
3.09355
2.51126
94.1534
53.0387
76.5833
433.034
132.513
3.33036
34.6717
114.44
198.157
71.2363
56.6252
62.4765
3.02999
1373.5
90.2123
110.001
657.025
1593.9
563.263
51.3924
75.7755
41.6491
788.787
1167.81
91.4314
787.673
824.697
101.648
702.162
610.835
503.641
55.5829
55.4369
37.4716
52.566
49.6589
578.59
59.4406
121.222
976.706
75.2986
22.1358
56.1477
937.538
52.8439
144.57
1401.15
24.3206
148.838
851.582
628.289
528.97
49.1055
1257.24
79.0136
1255.97
857.577
1097.36
87.3439
812.61
58.5295
41.2875
51.7993
860.189
16.4117
46.8059
43.3901
847.633
596.088
782.95
20.13
140.862
108.919
37.7334
74.7068
1047.19
82.4985
60.5931
117.418
992.161
47.5297
68.7021
39.3171
892.148
705.369
42.8591
52.5887
38.2071
130.604
48.7504
579.422
697.08
154.197
21.8136
42.313
829.763
51.0008
1230.35
58.9033
43.8802
74.6238
819.652
38.1927
107.365
73.1907
26.063
720.88
626.38
40.8931
41.218
666.472
1560.31
636.128
38.4088
86.2266
1330.88
21.3932
51.7101
46.7649
44.2347
135.388
134.753
147.403
136.922
45.9684
184.873
137.134
110.213
96.6377
105.501
36.921
55.5435
201.973
46.288
3960.84
45.7256
60.5555
304.573
155.536
28.0409
93.8505
114.159
102.484
46.5077
66.8455
33.0598
28.9907
33.808
28.1474
151.983
180.967
20.3306
149.3
98.2972
34.3609
64.1383
135.383
57.5205
205.847
51.2675
72.9187
152.639
22.9679
15.3423
183.568
66.7693
72.2561
252.015
45.7046
73.6635
122.591
2141.18
271.964
43.2763
77.8306
51.9862
542.298
78.4746
153.417
35.4604
131.724
27.5486
25.8884
59.4994
2464.95
158.808
46.1702
161.45
96.3835
199.906
894.09
43.0741
146.438
41.8378
53.0817
231.71
133.243
33.6235
204.451
70.2876
223.968
177.607
118.387
31.9003
169.071
34.4756
163.758
4763.81
168.656
51.1808
94.5787
139.33
34.5416
22.9564
129.053
108.563
61.5334
149.666
16.4882
33.8913
13.8528
102.927
3.00381
2872.35
46.8425
3.6285
81.3863
97.1006
1240.81
77.745
118.866
13.0022
44.5428
71.6678
252.606
108.955
154.502
84.0472
88.5134
4.08313
184.798
74.5311
2.51438
2.53197
2.13449
102.91
111.854
47.7296
2.63989
100.006
85.6894
125.067
237.044
78.3794
23.9924
41.2455
3.15609
39.5756
129.713
25.9039
107.491
54.0368
14.3139
114.321
123.538
2.85985
493.45
2.39381
88.3856
49.8932
182.229
773.829
47.5191
137.26
10.537
3173.73
2.45607
110.238
171.757
94.1206
14.7037
106.493
148.724
125.704
1302.05
13.6764
65.2796
2.74005
28.8225
157.244
93.1358
139.019
3.19247
2.883
78.537
64.4156
127.758
3.91948
134.543
247.338
43.6366
47.2027
124.338
116.159
3.32268
104.771
107.703
106.413
35.3218
95.4813
138.799
23.1829
11.6478
45.8897
30.0283
34.5277
28.0981
690.15
28.3009
729.713
97.9291
14.9622
26.9668
17.8638
38.1867
34.6242
16.9006
453.036
98.5761
32.9964
108.067
9.15971
2.95938
39.3163
26.359
35.3348
25.8058
146.389
35.0354
30.3397
914.44
14.4207
8167.17
2.73805
775.307
3.87725
76.9001
25.4199
91.6885
2.80539
26.7501
42.9044
539.965
13.3219
10.9051
111.213
41.8249
719.714
58.8608
112.884
15.9478
29.9456
51.2261
3.97504
10.6284
3.2946
3.24323
79.4067
25.0367
22.659
136.655
540.661
753.541
104.712
95.6201
687.669
3.03295
615.773
826.812
21.6167
8.434
37.3997
29.9058
105.682
29.1724
3.33143
47.0253
38.326
25.4399
3.5732
659.667
47.2293
42.8265
203.399
103.852
150.328
68.3128
711.226
21.9755
109.801
248.166
3.2038
16.3656
33.8488
26.0106
118.843
15.9074
112.523
33.1862
233.981
67.6999
31.8641
40.8386
17.1578
4.4473
2.87064
2.99062
177.397
2.84079
40.1371
3.04684
55.9479
2.91977
124.475
127.867
128.427
2.89433
19.7435
118.24
56.0694
95.7655
2.63427
13.212
2.61696
840.26
3.23599
14.0699
18.1232
15.7918
641.239
3.03582
3.05084
2.84192
2.76055
2.81386
14.9872
10.2121
76.8247
36.6699
33.6621
35.8246
3.42739
109.523
3.63471
3.44055
93.1281
15.1306
10.9994
2.8415
3.36449
19.4978
30.785
2.90726
44.0587
3.4639
10.2273
18.0659
112.407
135.707
113.694
16.8294
2008.08
112.891
84.0754
88.0145
901.5
3.17592
3.01541
12.705
3.22794
4.36153
122.461
9.14186
10.7132
58.4338
10.035
18.6909
15.784
144.996
122.287
109.114
2.90462
12.2361
3.31569
73.1044
95.9273
11.997
3.0144
131.849
35.5248
29.4864
3.11093
3.45907
25.1257
2510.8
45.3636
16.7741
10.1421
11.1884
2.99723
2.5351
2.93068
83.9922
3783.24
110.307
33.6995
37.1072
121.333
2.24906
71.2429
97.132
87.9828
164.218
153.186
792.351
155.997
134.916
208.18
26.0591
31.2504
47.1583
180.63
951.575
131.46
153.076
18.5629
8258.65
39.578
49.3768
82.8498
456.397
111.755
132.432
13.5024
2.34196
1838.74
13.8954
95.8102
367.87
9.61166
111.031
33.5437
13.5271
181.146
18.245
479.765
125.122
266.814
13.4616
2.8245
57.6671
132.001
95.7978
132.178
125.42
366.219
84.1263
78.4564
1269.7
98.916
2.15518
227.217
63.3753
224.543
121.826
3951.44
531.404
214.241
1887.69
190.863
16.4175
11.4342
87.2434
73.8047
2.71399
120.279
134.475
69.7549
2.95768
117.896
4029.07
1956.09
2.37227
5508.31
103.714
114.275
15.6258
56.619
14.9813
15.0486
46.6595
13.6208
93.2576
17.244
2.50287
100.283
109.476
53.6983
2116.5
868.867
42.3172
74.027
14.519
823.991
125.62
44.4262
3.45508
2.84265
14.0489
150.716
12.0241
198.293
17.5335
16.8584
116.115
16.5329
124.47
4749.01
23.4206
38.3371
3.1622
144.516
16.5754
38.3421
5.09011
33.0685
126.094
107.101
117.365
58.4509
96.3721
152.775
124.334
12.9364
132.38
482.128
183.951
164.932
867.415
152.042
2.54485
189.194
5.5079
42.5567
11.5987
144.647
20.2643
218.485
126.372
18.384
2.75888
3.16913
90.3901
135.01
13.3735
2.85193
130.538
1493.65
10.1259
23.9245
3.21138
141.647
10.8438
328.234
478.507
110.296
701.629
67.7333
17.7359
3.06663
124.507
55.9128
108.376
38.0366
4624.87
2.64664
141.571
15.9621
42.6113
3.84986
160.333
2.5441
59.2307
59.0017
2.49406
38.0173
691.201
130.08
134.355
115.417
27.8353
99.4097
91.3271
10.1532
16.9005
3.01173
2.66371
12.3679
853.702
115.291
124.913
2.55517
92.125
92.7085
17.6174
28.6735
93.1783
142.719
131.125
111.245
69.8091
131.042
63.3519
128.878
61.883
1058.32
46.0839
115.492
38.3693
186.017
77.122
93.8548
637.568
119.655
137.911
32.4833
68.2848
112.572
145.607
60.8258
113.558
150.335
32.521
86.2696
60.2432
42.7462
144.309
50.3093
166.149
162.736
38.6092
106.461
141.908
187.223
135.313
93.9195
224.043
185.032
144.295
136.685
135.576
39.914
25.9135
103.011
32.3612
68.1263
69.6382
126.9
47.9154
187.67
239.975
141.061
166.689
120.017
29.9545
88.698
72.1277
90.1145
509.353
952.248
152.64
110.773
47.5726
21.7617
103.612
104.211
23.5741
214.499
58.9512
373.393
115.445
183.582
334.181
84.8304
166.742
160.057
108.152
34.8588
737.291
157.839
130.012
63.301
219.649
149.64
23.9028
111.897
161.976
55.1922
429.196
166.595
28.6238
31.8331
27.4744
30.8197
14.8264
103.999
2.97636
150.028
4.42246
3.1955
128.695
153.455
30.0364
116.555
22.0713
26.0634
69.5521
716.692
13.0785
3.52581
2.89206
145.422
2.62466
1017.68
132.346
68.9358
32.7078
145.504
3.52306
1115.86
124.494
35.9988
174.879
13.5634
153.034
163.738
182.601
173.93
14.2916
3.33509
3.2821
21.8007
3.38548
3.29016
3.43514
3.48805
29.401
39.506
19.308
16.4363
4.35002
3.81762
31.186
161.222
153.265
3.37106
3.80759
3.96937
133.456
3.17262
14.6118
117.801
3.64851
71.5594
42.229
34.9604
140.203
61.1319
16.8905
47.8622
230.358
45.2855
130.966
180.303
140.468
187.081
163.168
19.9749
177.309
4.38247
236.586
37.2821
65.947
5295.19
3.21216
108.456
1858.33
61.466
44.6802
37.9187
3.68392
1086.13
193.043
3237.68
3.49861
30.6109
100.197
163.251
141.112
130.883
19.8291
34.6333
118.391
18.7026
71.5482
96.7264
113.33
115.213
135.742
114.108
104.454
166.93
27.2116
63.7476
115.68
30.9297
124.668
109.589
4.54261
67.2896
598.878
80.6436
75.6813
84.8186
99.3103
4.11098
231.002
256.487
92.8327
21.7196
48.0759
75.6762
21.5739
65.7885
4.25088
49.0164
17.4277
96.41
733.634
102.205
4.41661
96.3595
28.5128
79.8746
100.984
536.478
90.21
59.5022
44.2524
48.5064
108.895
71.7173
314.349
16.6266
69.7606
64.1615
104.106
27.7384
34.193
33.89
91.1707
116.635
35.4617
94.5164
117.069
31.8168
46.1351
53.5839
36.011
87.1481
116.919
4.91221
829.995
65.203
72.003
67.669
492.944
114.96
37.469
22.8472
25.9349
1023.08
91.4304
35.8247
1216.39
88.9253
121.779
463.828
19.9158
107.736
79.6416
4.9269
26.0984
61.6001
32.493
22.5933
76.6203
32.9173
115.632
70.1414
123.079
21.029
125.904
61.7001
476.992
46.1199
121.362
49.2661
84.3018
37.7124
33.8076
37.5891
152.042
47.5627
55.0417
45.8384
40.0567
802.027
37.5899
62.4264
877.771
126.508
966.858
1150.29
57.1228
138.234
319.282
51.7832
121.867
369.113
66.307
390.691
128.797
184.351
41.7383
26.3155
45.1104
43.5729
515.931
54.2678
23098
73.5321
34.1711
30.3132
101.597
59.7843
52.2648
37.1101
41.943
609.872
80.9733
74.2441
186.767
82.0694
76.7645
53.5845
45.3714
134.295
64.8611
48.8509
69.6862
156.935
117.397
71.6533
67.3905
44.7321
143.173
38.727
148.373
77.6775
94.5059
396.456
57.9439
100.625
75.8836
50.7444
46.7748
31.6347
110.32
59.5738
58.4454
149.663
79.8633
716.003
71.5621
61.8719
128.074
53.364
324.875
129.578
61.2636
34.7046
57.5446
804.16
158.534
137.47
54.1371
52.5798
144.921
62.9151
27.0477
63.5095
39.9313
4.17765
3.34907
3.67181
4.31025
2567.91
18.679
4.64305
19.6412
137.297
29.9766
21600.6
17132.9
17.3904
3.42687
3.87863
3.18619
4.19789
169.226
93.0725
81.8406
4.27543
15.3788
4.05364
25.5321
52.1185
3.77683
34182
3.69216
3.50836
4.01486
101.033
4.37087
4.16811
3.92175
4.3244
2175.16
17.1324
95.9533
111.994
3.42399
3.58518
3.07576
3.52214
777.015
3.85015
46.2901
110.087
3.83325
22836.1
3.82575
151.415
196.544
19.7217
125.266
3.09745
3.57953
29.6762
134.879
3.74662
4.69403
121.438
7215.94
4.5687
81.8453
132.009
3.6708
4471.02
4.54078
14.8963
20.2869
3.35086
3.77416
507.877
238.535
4.02809
3.08691
3.69695
4.06658
4.68379
3.51113
3.14532
12839.7
4.08303
3.93785
70.2194
4.26045
30.0599
3.87274
108.86
3.92561
100.225
3.25216
131.537
4.16394
3.82435
81.0564
4.01415
4.39914
7761.99
214.286
27273.8
1762.33
1684.82
3939
1424.6
1081.54
1514.41
9550.73
2596.14
6507.63
49.5377
15131.1
1610.97
1560.2
1980.54
1162.39
1130.1
1135.26
880.385
1888.68
14.3337
618.156
1440.9
161.062
916.335
3188.22
121.464
2045.64
429.777
130.309
1548.14
62.4108
1186.53
1515.53
137.599
1358.56
50.3438
1812.72
818.629
95.4241
1409.5
1111.23
5191.41
29.6482
8960.56
66.8952
565.717
763.102
16716.9
1060.83
564.897
753.697
83.3629
10739.4
1287.52
47.2634
106.723
2636.72
80.0275
1133.01
1229.67
2110.84
808.102
4804.42
1186.93
1500.13
94.1902
106.736
40375.9
1394.14
1695.52
12878.4
1724.75
62.6413
16744.7
8451.15
2016.87
1755.2
16.3787
1882.1
1233.81
9040.61
2361.08
63.2011
2552.22
33.9053
98.6727
10424
1475.08
1455.94
82.7234
1935.2
771.524
744.996
14987.2
1396.31
30.7533
205.864
144.432
124.269
83.184
3.68135
4.35026
3.37261
4.08108
98.7191
19.0514
4.36649
4.03803
3.61656
19.5757
91.4103
3.47821
133.782
4.05787
140.152
3.51671
3.70357
180.131
3.42093
3.9399
4.48056
3.7444
17.2306
4.29088
3.78929
3.83366
3.6187
43.6335
3.72815
3.49162
3.44735
95.404
4.00937
3.62505
3.53948
94.6527
3.57475
4.32304
4.3814
3.58874
94.1516
87.8746
3.65158
3.58264
26.4112
4.23429
3.96918
4.18795
4.53279
150.811
74.7298
3.46462
3.53914
3.7071
3.90313
108.702
20.9616
3.94531
4.27949
95.6599
22.987
4.86343
118.79
15.9079
3.63064
126.131
3.62043
135.798
3.49838
220.454
3.60644
3.46071
3.7202
4.0862
3.42244
132.775
97.3744
3.70119
34.3943
108.494
3.72659
100.489
4.64453
97.2495
3.38919
3.43983
3.8101
3.87464
3.78844
35.5141
194.855
3.52903
3.94467
18.3047
18.3515
4.2872
4.28296
3.61031
88.7722
3.14465
53.0586
207.944
18.9975
37.7128
143.631
3.20417
3.00006
1419.62
20.6613
125.048
3.25865
3.70697
3.36872
2.75773
3.36795
2.94347
69.0055
3.32273
2.80146
112.384
22.3775
112.128
146.997
107.136
2.817
1816.42
129.765
1087.76
3.11369
37.1911
88.8646
210.626
40.2473
3.65084
3.00743
1298.01
59.0079
3.23928
26.2945
221.609
23.4381
107.907
3.26439
3.1753
23.4502
3.07383
2137.28
3.10271
3.00966
2.90758
2.99637
3.24034
2.90286
152.973
3.11033
20.6513
51.6865
112.552
104.636
156.151
3.45024
175.026
322.219
3.31309
1813.68
3.59503
164.14
3.17535
134.837
3.26949
142.441
125.008
95.2751
16.4114
3.41477
3.32458
3.34394
2.68246
2.74342
745.514
19.3977
18.6184
129.255
161.022
2.9275
124.921
103.432
2.74159
129.917
16.0522
3.03497
3.23823
144.112
19.4328
148.55
2.82085
96.8025
2.80261
3.20545
14.1077
3.28078
3.54346
124.502
183.218
3.23662
3.30067
3.0126
5.02565
105.917
5.14318
112.468
3.35349
3.40297
21.794
4.72783
3.4793
5.7892
23.2555
115.136
3.38687
145.202
3.28515
3.31917
3.4143
48.4326
3.27888
3.52252
2.95228
3.65215
137.61
3.53446
3.37349
194.417
107.405
3.4859
77.0174
3.60947
3.17608
3.59422
3.2853
125.557
56.4916
3.5734
3.35266
110.129
3.32256
6.33325
119.795
3.21937
3.46912
94.4759
161.208
14.4626
160.04
33.0292
73.8832
42.9249
3.52408
96.32
128.32
103.156
3.1504
49.4001
3.44209
3.467
15.0744
4.33825
20.0634
160.236
4.34433
405.275
21.0486
3.82383
78.7424
3.19407
4.67746
4.76168
3.22331
4.86281
3.44111
5.49475
70.8048
3.07666
5.74956
126.175
59.0289
2.78384
150.17
3.49881
3.21956
96.0091
130.564
33.2172
3.55343
29.2693
110.621
3.46171
3.52378
3.35383
153.097
149.724
111.848
134.355
141.143
1355.4
855.804
956.514
987.5
102.093
147.68
832.795
128.195
126.768
2322.91
66.1248
157.382
39.3869
1675.72
150.919
116.418
33.8352
145.968
1880.67
937.023
1047.89
2048.63
81.7589
1512.48
137.626
5751.4
159.857
1410.32
102.946
161.653
103.585
142.262
108.433
118.217
126.764
105.284
110.65
5078.93
3055.25
920.632
2001.14
675.518
193.023
2148.58
166.239
131.866
64.7748
1773.54
145.95
2080.76
119.873
137.613
155.239
889.611
254.98
128.065
96.2564
110.766
2651.01
115.038
2596
943.274
146.663
1309.54
4315.85
2296.07
2456.37
115.674
127.064
1515.99
1488.88
248.039
148.799
272.862
1190
89.6749
62.417
134.218
159.379
1034.56
1649.73
5792.92
150.264
1673.88
133.681
1133.7
119.757
163.916
113.886
133.219
132.676
1725.88
143.332
2026.19
136.808
4.88016
17.8185
5.06968
21.2543
3.65722
5.04018
4.71631
5.24
152.857
4.70047
20.2806
4.83094
4.64594
4.32962
5.05358
3086.46
130.368
4.79853
4.28841
5.4453
4.81265
4.16163
5.27255
4.4353
420.519
1824.8
19.4444
125.794
30.5688
171.124
13.836
11.7733
4.13995
4.73746
152.851
33.5393
136.513
27.6584
4.44921
5.23571
228.337
303.775
4.22331
4.65723
20.2418
33.5466
5.13487
4.4165
4.42807
3.81574
3.9151
14.9872
1133.43
2803.3
20.9923
23.3983
4.70835
4.97744
4.80618
289.579
153.723
17.2307
163.887
4.64989
5.0501
215.629
177.768
5.88913
4.55477
26.0786
4.60858
19.7004
14.6903
4.80622
4.34885
4.0389
27.383
17.6337
37.914
24.0371
5.00716
15.2825
25.4305
73.7984
29.9835
4.338
18.1981
20.7289
17.7494
17.1323
16.9194
4.29151
4.37219
17.2545
140.779
4.93196
2665.07
121.796
234.814
20.0787
37.1477
60.2497
96.9311
73.9613
87.4381
87.1014
38.1302
224.452
142.405
386.481
27.5396
89.3526
960.216
109.831
123.443
32.1704
76.4346
140.384
164.953
5.8371
107.42
5.7577
67.275
992.971
123.331
49.4588
83.6179
849.689
96.6717
1672.17
163.814
1742.93
146.986
596.516
133.826
62.8267
134.442
247.405
764.217
80.4154
143.884
37.1156
137.544
5.57264
99.3897
132.364
87.1991
1487.29
889.112
47.2584
29.6795
118.985
209.76
106.292
72.5328
30.5534
348.145
552.51
50.1009
36.0011
20.7561
41.9898
43.7761
5.96522
808.188
36.0766
63.0042
30.8566
1097.07
111.987
240.208
171.321
4.84611
99.4759
69.2564
184.78
84.9913
71.6129
839.112
98.6379
82.4433
104.958
90.5337
80.643
363.351
93.8361
49.5873
87.0341
101.903
30.7199
137.614
105.762
26.4824
119.903
116.039
111.417
28.3653
62.2319
56.151
111.118
109.841
79.5989
183.449
169.969
25.862
3.97896
148.458
38.3536
54.3104
1834.2
37.2243
77.8636
159.875
1392.19
5.06503
4.13668
4.40666
48.4817
4.71245
42.4434
40.7007
4.65269
220.623
159.428
1453.43
54.2548
4.50816
47.7781
163.438
31.667
49.5337
212.98
62.8299
36.9821
5.47529
42.4403
65.3852
40.4464
115.304
45.3437
106.758
201.925
51.6983
57.0012
124.536
2108.11
545.607
374.633
64.301
41.4384
129.693
139.029
5.20628
1855.48
205.778
4.9386
19.3012
129.928
4.01151
96.1208
120.741
108.398
3.41481
54.5333
1452.02
1906.12
163.917
419.58
81.0339
22.6979
124.204
203.549
16.0348
125.139
170.293
18.0642
672.722
23.3221
118.844
172.741
17.4952
146.845
41.5531
1795.39
94.7564
1943.05
17.9399
46.7146
23.1227
4.69089
42.1708
2138.81
4.74619
172.707
36.6556
94.36
2.31675
4.78003
178.807
60.5538
46.9255
33.4445
826.516
70.1594
24.4278
4.41948
4.18011
22.8144
15.0114
3.77649
55.4207
457.114
24.4645
4.68845
134.513
93.8317
58.4738
80.1429
4.83943
3.90887
4.39134
127.333
4.84603
91.8494
5.13194
4.66592
5.2771
22.0925
4.44145
908.101
102.888
1146.06
144.717
32.6564
81.7159
4.8019
5.13658
4.7518
930.731
4.70534
5.1383
118.334
41.04
3610.07
4.4157
37.0266
5.5427
65.1364
146.846
77.9862
1426.71
59.2988
25.4752
75.1781
42.9436
105.45
30.6956
90.9854
4.60676
51.4099
4.7298
108.585
3.41656
4.17463
45.419
3.39152
19.5737
5.09867
20.4075
1116.13
3.88747
4.65983
46.7804
132.115
129.904
984.046
191.334
75.2028
5.43194
4.91296
5.17405
4.8049
4.66037
230.794
58.9777
721.368
4.18824
4.00906
200.212
1149.76
868.613
3.29205
99.3618
4.5589
66.0408
3.89468
4.22282
69.5182
5.35013
99.4782
5.6678
76.1513
4.5429
3.94774
4.67628
47.505
4.07913
5.35519
85.4065
205.033
3.82593
162.166
108.328
4.28991
4.42892
126.05
55.7506
4.30031
5.80873
42.8538
40.8747
21.2216
22.72
4.84413
107.984
4.62309
5.05188
4.56362
64.7616
76.3697
19.9376
151.868
4.71208
21.7666
4.14405
4.01508
5.50425
4.32253
5.30257
4.72981
3.99123
138.087
118.235
4.61651
200.308
212.466
4.3937
5.09145
11749.2
16.3575
167.593
32.1651
40.7152
172.431
5.15619
145.586
5.95756
4.14997
123.265
1357.38
4.79157
144.887
121.385
129.563
57.5685
5.37485
42.1895
4.84253
81.571
119.493
4.86142
4.19295
1554.51
4.22628
4.60125
4.54094
4.54289
5.11644
4.09177
5.07849
35.0395
190.194
195.816
126.794
4.58809
3.93242
141.25
182.552
131.308
27.0797
5.17095
1757.48
186.321
1424.61
124.66
4.70533
4.89866
4.53259
4.24089
4.45092
1189.62
167.831
2149.01
152.018
1805.38
25.997
281.689
1064.86
44.4773
2275.28
33.4393
1004.55
1668.49
64.8145
2185.58
2126.82
186.71
36.7987
104.866
20.6091
21.4585
106.901
154.486
27.8672
161.42
3300.01
1447.64
1132.67
1526.87
1077.24
126.084
588.555
4.2022
1826.1
2822.87
3.80057
2416.44
180.418
2727.49
72.5137
2885.4
1274.56
182.244
94.423
29.9605
1404.68
1000.45
3685.88
1170.46
1306.56
1392.3
646.315
2502.32
272.35
115.62
104.21
3.21457
1626.54
6988.68
785.363
179.121
1205.82
2187.32
2290.24
98.0632
176.69
1865.48
1310.88
1621.35
1224.84
219.466
7093.95
40.0553
1257.84
211.923
470.231
207.868
59.3072
736.616
137.839
1590.22
1828.26
13463.4
2468.07
132.969
191.543
875.875
2158.45
70.6009
1244.98
169.082
187.549
1531.51
243.91
368.05
220.518
17.8635
83.1393
219.028
100.448
4.02865
4.26055
28.9833
104.926
225.933
878.316
184.871
3.62101
1167.08
5.75297
179.905
2.93241
3.10472
33.1989
114.926
4.14967
3.57296
1775.17
113.34
2114.21
4.49749
4.27438
3.25718
1776.76
3.49781
131.3
1266.56
155.218
3.00512
99.7384
104.117
3.74672
62.6846
1242.18
179.405
4.49125
4.74804
3.67403
153.866
4.17803
6.32612
544.323
194.304
3.52517
4.06726
3.59831
123.294
3.4443
3.81531
5.74662
247.447
4.38855
30.4928
70.6384
1364.86
503.635
442.123
1521.91
3.67227
4.19166
33.6853
123.77
18.2083
156.412
5.52638
4.49021
1559.57
4.48882
133.591
1011.72
99.3374
154.227
3.97633
161.595
4.56333
4.51175
1634.09
3.29687
4.2928
30.4311
178.229
5.05073
86.6681
4.27205
60.0023
147.948
52.7873
189.319
82.9894
4.25996
5.42215
170.168
3.69807
4.56743
4.27681
94.9741
137.377
106.391
4.0782
842.612
37.0456
125.062
123.326
67.0097
107.054
112.49
33.9193
154.899
160.182
170.473
2190.87
1050.94
63.2219
37.0197
143.326
245.047
193.594
53.622
176.482
43.7389
165.092
116.665
189.169
3039.52
49.1482
118.719
123.397
704.143
44.6643
86.6932
133.681
167.132
937.302
180.589
1912.56
166.012
170.558
34.7283
28.0238
139.933
64.7715
36.2113
153.802
104.386
41.154
1185.98
913.729
202.204
180.718
24.5924
138.713
198.171
26.6216
121.986
161.383
181.533
92.9728
2101.3
147.279
137.09
39.4609
135.851
200.712
25.978
66.5175
71.6727
66.5742
133.126
113.046
171.256
39.4471
99.215
158.572
189.253
139.81
116.406
142.627
175.839
31.0205
133.869
141.416
163.678
35.1624
45.0499
131.388
49.324
73.4864
132.019
143.079
226.123
63.4354
179.834
1490.8
190.26
141.695
210.492
34.1192
162.014
162.718
233.798
44.4624
38.1936
70.5177
18.9695
47.5469
256.413
4955.12
26.0079
34.0167
1989.55
27.7978
71.8801
34.0433
48.6559
54.5232
80.3187
23.3985
46.4104
189.699
44.4911
222.745
5.25496
1933.3
95.6008
5.25121
50.8043
41.0179
50.9227
45.286
43.4528
36.453
31.094
228.186
117.764
52.3381
45.8625
941.869
254.645
176.811
59.2864
54.6879
1522.25
29.3523
5.54475
49.2652
31.2848
51.7195
43.8294
57.3341
5.45964
79.5455
35.4745
345.567
50.1033
147.382
183.783
5.31086
57.661
134.118
53.7228
88.6324
36.9747
93.5433
55.2595
45.97
17.1913
5.14763
30.0425
48.5035
22.8365
51.0211
148.807
209.039
43.4521
132.794
36.9402
1657.15
41.6974
45.8069
39.449
35.2347
32.1003
28.2397
69.9641
4.85588
199.615
37.8684
53.8762
3.97791
47.2925
139.357
5.52172
32.9732
89.5357
39.3989
6.26293
28.7243
37.401
4.34601
1004.33
15.3813
30.0364
127.959
95.2737
17.9888
71.594
55.5884
67.5307
82.643
844.943
63.9789
41.8382
146.001
90.9514
98.0224
31.9919
66.4745
39.2719
196.787
100.022
55.1789
98.2162
46.6502
160.537
34.5592
17.9416
86.8353
108.253
106.916
90.7545
100.783
87.6243
141.57
68.0556
152.418
73.016
3.81532
62.4635
51.6669
34.183
87.8406
4531.13
70.5612
99.9358
65.4743
62.4264
94.2217
28.3418
63.9728
67.8718
32.4069
84.9785
73.8101
18.1978
44.4347
73.6096
69.4542
26.084
45.6831
589.403
26.1563
121.023
45.1804
40.5932
51.4021
73.2317
80.0542
135.608
1364.67
25.2217
68.5365
23.3512
108.583
92.8998
95.0453
69.465
28.6448
22.1671
39.5963
16.7812
31.4082
101.356
88.3257
94.4327
46.9047
42.7541
42.2283
112.226
65.3814
97.9547
3.82537
115.777
147.467
28.5906
91.8427
115.15
40.4515
116.261
55.8447
98.7044
14.7169
76.6294
168.557
12.6096
1536.3
158.435
2.90552
3.67437
97.396
4.86684
3.01073
2.55027
3.00983
99.3115
18.1142
13.0293
3.16168
188.306
3.60425
115.672
3.37086
204.345
24.834
121.276
3.83048
3.7419
3.29558
2.75736
13.6146
4.66866
69.7894
2.546
4.11434
93.1513
13.2417
115.646
840.078
3.25201
14.3757
104.983
3.33655
74.7103
12.8201
65.964
3.20099
121.537
3.48134
3.0181
95.4733
3.21047
27.0953
3.07647
3.64832
3.74514
3.86159
13.065
146.377
14.6703
146.292
3.7298
12.2538
3.01426
87.8034
3.35989
3.27553
4.06201
136.229
2.17925
3.01196
3.08359
2.58568
3.34303
3.46197
2.83429
13.3769
147.883
3.66514
141.023
168.444
178.942
126.936
14.2289
3.56488
1354.86
172.482
124.497
3.32765
2.98265
15.8971
3.30382
88.1971
3.17201
4.82048
3.32828
132.08
167.873
4.26238
2.7808
21.3015
17.6698
1364.16
105.483
30.7073
29.4055
48.3402
46.7713
54.1902
48.1602
124.684
64.4162
103.594
66.2616
83.4924
34.3419
28.4974
27.427
179.482
37.7826
112.386
35.631
59.1288
1500.01
30.0793
36.9784
997.142
97.1626
3.51884
25.0005
798.219
3.28336
32.8243
54.3167
31.4483
14.4568
214.322
1074.94
65.6977
23.0778
339.923
3.38354
110.336
87.5361
28.4618
64.908
42.6896
34.3278
1429.13
126.006
53.4114
129.759
31.163
884.49
1202.91
61.7378
1126.61
455.305
43.134
80.3767
31.0663
847.46
38.9703
41.8243
42.7089
36.9042
81.1335
18.2706
907.162
28.8876
19.6775
36.0602
17.6351
29.2198
870.11
132.296
49.1725
29.596
98.4824
22.5809
47.2049
72.4073
33.937
63.1357
78.6049
42.6025
78.1895
91.0464
162.336
1083.23
83.6249
24.0721
20.6657
34.9646
2367.33
182.865
49.8706
26.8132
1535.35
3.49744
3.36244
1298.82
100.458
34.8495
53.1076
73.219
121.731
39.703
55.2558
264.123
50.5674
77.2029
150.363
87.9413
124.559
1114
194.576
148.75
141.85
126.313
145.365
101.01
53.4975
40.2021
19.0727
201.549
60.1752
46.3721
33.5875
77.0849
56.5978
90.1099
27.5048
26.3895
36.3599
262.855
58.6638
32.3792
113.996
26.4968
117.582
110.203
31.7788
89.7488
141.665
31.4403
52.5968
60.3338
133.244
31.8154
474.475
178.834
50.2996
99.5014
657.133
30.5952
106.57
119.343
186.433
256.433
82.5788
116.9
240.114
1114.02
142.363
47.7328
24.8203
441.74
78.4809
93.6741
184.106
40.9766
40.0207
303.188
107.504
22.1168
46.9541
29.3905
29.1133
30.7539
112.438
922.298
565.123
24.2372
182.997
32.5779
71.5152
31.1158
76.0454
145.875
346.182
463.874
30.2315
127.559
22.0514
72.3247
61.4543
36.9976
56.3679
99.0463
64.7389
69.4479
61.2521
39.4406
71.8157
80.2013
24.5255
107.407
1375.96
80.0318
25.5946
30.4317
51.3717
33.1636
103.778
92.4685
945.733
23.1276
43.0777
49.661
65.0377
44.6805
158.189
43.6441
73.2788
81.2474
24.2639
69.8869
134.687
28.9891
63.9879
47.1234
85.243
32.7071
31.9683
44.2678
54.5621
43.3156
84.8588
66.5605
3.34627
37.134
32.329
133.663
86.7581
25.5568
211.762
3.09115
3.46879
25.7327
984.164
53.3469
85.5983
40.282
45.8488
46.6395
1007.17
2.84993
44.7154
34.3742
52.2454
63.4397
3.14293
37.6554
46.8436
30.4097
110.152
37.2339
4.65187
50.9691
41.6714
2.79155
25.8793
1034.42
1860.3
19.0312
56.2135
14.1935
46.5139
61.7773
114.617
175.209
46.8238
33.8682
38.4918
53.1532
20.6745
45.9836
44.0797
105.595
104.705
25.6817
100.949
28.6245
52.1087
112.026
83.5839
1895.59
21.8881
111.112
35.3382
1158.27
107.85
165.909
107.223
137.022
162.818
149.748
827.513
202.898
112.956
210.832
103.615
119.411
179.648
101.285
115.635
302.648
262.455
195.104
162.084
324.312
179.764
149.184
168.582
182.138
138.747
220.084
80.6312
133.117
155.592
232.122
146.441
122.842
110.885
147.966
214.705
679.998
123.237
117.681
95.7869
132.871
96.9536
134.232
183.185
193.524
98.8612
176.161
151.708
50.6115
163.387
13.2559
1.95957
153.24
146.505
124.409
800.14
145.571
148.671
87.8504
154.504
139.179
167.483
78.9869
99.9373
126.461
3093.53
131.572
110.177
190.169
1700.02
250.328
139.464
200.138
128.726
148.27
58.1078
95.8782
111.064
130.772
192.786
255.79
187.112
1143.57
139.98
148.014
809.443
106.002
156.777
165.354
912.084
158.284
133.529
130.09
133.7
179.387
129.427
124.675
140.054
259.312
88.9083
141.853
152.62
1644.32
27.3477
137.543
51.8122
62.193
15.0277
45.6352
191.797
25.4137
366.261
108.784
30.2671
94.7026
62.8231
46.9012
28.0532
43.5507
673.649
37.7153
60.2284
33.0742
25.8769
35.6474
708.97
114.094
70.6629
28.6648
1370.05
24.8255
150.788
41.6842
35.6782
36.312
829.654
2439.38
14.3053
119.999
89.4485
36.8872
873.494
17.6693
34.0636
37.3844
54.4109
16.7342
18.274
1112.79
99.445
371.996
21.1731
49.114
224.118
46.4935
2698.17
41.0372
16.3713
33.6137
51.6718
39.4252
42.2787
2775.18
1192.86
23.2672
37.2291
131.153
868.011
18.1702
29.3146
19.0346
1533.22
27.7701
106.173
25.0222
28.448
45.0978
114.505
33.9444
22.7568
1456.11
143.698
33.7847
22.9629
1279.25
207.669
49.1435
30.7887
26.0045
118.145
22.0075
42.6825
71.4637
117.982
45.6011
32.4433
23.2377
34.6205
90.5999
30.876
38.7656
418.782
100.836
31.2024
4.53016
96.3798
120.752
438.353
484.658
206.246
86.5923
85.8753
129.804
155.577
12.8958
27.5622
419.667
163.798
153.422
201.751
189.254
44.2802
65.0913
87.0707
44.9723
4.07978
3.63505
15.3343
48.0177
76.805
131.786
702.26
187.419
69.6266
39.9416
4.47195
67.6493
110.882
55.3429
24.8448
33.706
163.4
1258.16
49.1287
160.916
19.0811
79.2459
24.097
26.6317
3.47092
57.6009
116.234
99.8361
64.5505
36.0469
116.377
20.5158
36.6655
73.8829
38.6394
240.74
241.87
103.011
47.1247
111.191
3.33494
148.78
34.1059
36.1277
23.5807
75.2785
38.1936
67.4604
5.21612
309.393
791.257
64.9587
87.977
88.5123
51.4858
77.9608
132.516
471.189
35.5465
418.197
69.8022
320.265
1336.64
543.546
3.4106
232.342
60.2906
51.3482
312.956
69.4207
20.8184
78.4481
18.8784
25.9313
14.0063
29.7415
2.63444
3.31856
19.226
117.04
4.14865
171.275
51.8423
3.2141
3.6809
4.47106
55.1078
3.09299
152.257
3.1775
2.88791
2.96756
83.5797
14.3029
4.39811
3.80283
10.8736
206.457
2.87601
4.0781
3.03745
3.09446
3.5847
4.08434
3.09221
4.07413
86.1428
3.07738
2.77957
3.78618
124.593
4.62452
3.28615
3.22524
2.948
3.48572
62.4191
144.324
10.1242
56.4244
3.1631
3.0041
149.92
3.23346
156.873
125.863
3.49196
11.8273
4.22826
3.17019
3.26816
3.9353
3.30283
3.64081
119.76
161.734
3.15875
3.26652
3.08265
125.798
103.559
3.54011
134.972
3.02155
3.10539
59.0683
3.95982
58.3832
51.0836
110.483
14.3764
3.26367
2.96733
119.949
3.34827
10.8979
3.1339
64.2991
3.88998
2.83154
3.15992
3.65098
197.565
3.20985
2.97154
132.277
2.91059
2.99361
3.03767
15.7581
3.28895
3.75042
98.2108
4.49223
3.1641
107.755
41.199
93.1489
119.478
90.1865
2.62281
651.356
2.8533
28.8902
109.533
110.656
133.395
2.52897
2.69
11.5143
17.2674
159.181
97.5329
133.64
146.204
34.6483
1171.53
113.13
266.776
2.63867
67.3903
128.16
17.8307
180.714
152.425
23.612
83.9012
89.7147
97.7099
2.68976
19.2779
93.5439
61.974
75.3907
13.3157
12.9243
17.8387
110.713
1337.79
2.26339
124.599
89.5155
250.024
191.337
2.3873
154.838
187.891
312.953
2.43174
152.44
150.186
14.3625
2.98321
76.461
24.5843
121.279
75.6067
2.69877
2.91192
35.8164
264.098
111.745
82.5351
2.69458
136.601
17.7401
26.6833
2.73701
1473.49
71.4359
12.0949
1694.34
67.7207
92.16
2193.17
202.368
2.37521
19.9759
732.762
2.80348
55.613
198.484
2.54647
106.184
189.395
129.073
130.835
2.46596
2.49416
198.929
148.374
195.971
123.843
66.2829
187.762
192.752
3.11167
4.40002
18.136
2.69595
49.3725
2.54291
2.78116
11.8729
14.4422
114.019
11.644
3.00144
13.0938
125.635
3.14396
12.4586
148.218
169.551
2.9513
23.0697
2.76358
90.855
3.96694
24.0692
4.47002
86.4956
4.15232
116.542
2.49993
2.88645
2.8079
15.8583
2.97443
92.556
2.8065
14.1475
2.73648
3.11762
4.02807
126.51
114.12
47.3193
83.1956
4.38826
3.0105
18.9852
2624.48
3.74423
13.9577
2.84649
4.31957
4.16909
3.15969
102.712
86.24
10.5186
103.155
3.30069
2.55383
518.987
14.3619
97.9134
121.983
72.2095
95.6973
143.207
17.6262
2.61929
2.7821
3.76257
3.16289
93.0371
81.6517
86.9084
4.60718
84.7521
2.59519
220.525
3.33074
2.70328
90.9511
14.8643
3.07862
75.45
3.15487
2.86964
2.70656
2.83344
2.60574
181.729
4.15158
82.6503
10.1554
78.3363
26.2098
3.99944
11.6766
141.229
103.566
3.12434
22.0732
80.6558
26.0846
150.209
144.698
247.864
111.393
328.282
100.017
142.922
26.0795
154.083
13.0248
22.437
18.0053
31.5988
16.5107
30.1007
15.3838
3.42124
16.4122
2616.25
95.6305
12.6595
59.6237
80.4545
2482.94
62.0317
113.02
137.771
153.665
31.5994
137.987
138.269
167.264
118.736
421.329
366.871
24.7945
13.3612
31.8365
26.751
33.6678
1170.37
14.7061
69.234
71.7835
168.202
111.671
33.2892
3.71055
46.4589
19.2149
31.8199
70.7415
22.8214
142.124
102.109
18.5846
112.537
138.36
388.869
50.5653
544.479
105.325
74.5344
141.522
79.7727
22.6016
98.2644
33.1471
34.7709
35.2555
30.784
38.1653
64.6535
120.196
129.233
16.219
112.229
91.3967
111.471
17.4686
14.8118
23.7073
3.71768
97.1126
3.02713
99.2433
120.998
116.108
37.6581
142.811
3.94924
14.6443
3.63103
16.9619
105.8
74.3847
42.6331
20.6738
135.721
4.02347
4.81124
3.32487
3.62864
14.67
4.91979
266.046
13.0812
22.6696
3.71389
336.347
4.10764
66.85
16.2809
121.123
5.33254
12.7659
77.7611
85.0021
14.0156
68.8504
4.42978
243.074
85.7124
3.75754
3.92482
32.0748
4.01126
16.9637
4.34531
14.1621
3.65574
3.2633
3.65019
19.3152
3.85421
4.21679
69.5534
3.99695
14.5577
96.4734
35.329
87.1888
1268.86
12.9582
102.225
4.45238
13.9971
105.151
4.04361
4.19155
4.23822
3.99781
4.68484
4.67272
3.71281
32.5582
26.6432
123.447
88.3298
90.0295
3.91454
4.48539
4.48484
3.99144
33.1429
15.7177
4.06257
4.7546
125.131
3.93593
4.45076
4.27365
4.55291
15.8907
57.708
4.46209
5.0276
14.2532
4.1284
4.36554
60.9194
140.494
3.98971
4.20443
3.83827
4.18277
30.7958
399.65
99.3496
3.44758
21.7578
18.49
4.96463
4.01993
3.62986
4.32378
4.19967
173.074
55.8913
140.981
118.277
47.3036
331.997
500.392
4.36692
62.5147
30.6494
23.9935
639.522
121.373
41.0779
530.018
548.181
61.3069
51.8018
67.5544
15.7266
75.4489
33.9118
70.5494
4.09902
68.7267
59.1033
597.614
77.9166
60.9804
64.2969
405.49
45.6323
64.253
93.6246
33.0941
71.5464
99.587
3.51245
144.228
65.7057
31.8705
131.284
138.025
697.315
550.583
77.127
36.1213
955.688
3.88062
24.2656
86.8993
70.2284
654.301
110.995
704.46
17.7604
58.3056
86.2592
3.9973
26.9419
133.505
65.4665
267.895
66.3764
1420.51
219.115
712.316
16.1707
3.54612
16.188
37.4013
68.3484
62.2898
246.938
71.0893
62.0274
448.301
29.7951
110.483
51.0655
71.0999
26.398
172.734
81.8768
91.4311
3.68617
3.73066
35.2804
127.334
597.832
3.69078
39.457
79.999
342.512
466.795
121.55
103.771
509.96
60.5842
17.1485
119.219
774.223
106.087
919.354
58.1534
85.0351
42.4684
24.8958
454.468
109.779
50.6526
42.8732
32.2282
40.7917
166.042
35.4198
2838.96
99.3243
114.125
135.546
95.1532
127.06
106.183
66.0372
29.098
22.3999
133.8
86.5742
76.2605
734.1
78.4629
95.0464
510.916
62.193
106.974
82.5802
26.6123
74.858
111.621
75.3818
231.675
118.364
99.3196
83.5686
659.055
43.1389
53.5795
3038.16
144.707
112.458
137.64
90.9981
28.1257
34.2707
2499.53
136.893
139.895
128.037
138.705
163.412
143.564
89.0641
272.983
41.6363
28.9098
102.435
108.232
111.844
40.7479
93.4732
249.944
98.7963
34.0956
69.0135
70.9528
96.6241
958.576
92.7074
147.455
82.2142
39.1058
90.1482
407.405
30.625
48.9337
128.989
41.2848
104.971
38.5991
88.0489
40.5833
98.8322
30.6297
88.6725
44.3374
43.1332
35.8828
29.024
34.1072
201.61
30.8295
145.618
56.368
132.07
1059.77
113.602
40.4742
37.3739
296.141
29.5887
96.684
93.2132
531.115
773.212
49.0083
79.3269
51.1778
54.2863
60.4309
899.211
78.3303
278.753
308.649
34.1568
316.186
21.3725
111.541
86.7132
5.0571
675.283
104.207
73.5706
828.709
40.0558
3.2161
84.3383
102.514
102.184
70.8958
52.9826
63.17
50.309
110.212
73.2108
4.29945
95.9945
102.415
3.21978
932.747
110.185
110.196
43.3019
1022.55
69.0074
602.543
98.2337
45.3563
868.69
40.5612
1189.08
609.359
66.6893
796.057
98.577
121.195
103.509
957.691
499.029
150.651
26.7386
124.133
1155.86
229.808
40.3811
731.707
1457.63
27.919
783.053
35.6105
444.934
110.74
125.287
85.9827
47.687
325.59
38.9555
112.956
23.2158
737.078
77.933
6399.19
32.0411
91.6105
58.663
134.571
37.0557
125.894
975.372
1332.5
274.788
130.804
108.708
110.707
135.186
837.214
108.223
121.726
193.625
16.681
140.657
3.10149
3.83342
147.654
17.232
123.257
114.277
129.233
4.25878
143.168
14.1181
136.946
120.126
173.597
157.701
112.444
87.4388
119.359
150.247
420.008
149.435
334.219
135.67
96.0979
140.996
18.0299
132.505
138.84
83.8203
147.108
127.336
3.41432
129.315
138.18
108.481
137.779
111.868
112.255
170.75
156.168
146.347
26.0742
3.99095
104.668
128.306
127.101
183.042
111.574
158.176
192.559
145.463
120.64
103.314
111.563
200.183
129.302
771.206
142.538
16.5712
109.947
3.78307
147.655
150.678
104.645
202.178
175.375
3.78996
180.038
107.626
156.42
17.4592
100.709
95.7546
108.705
399.571
124.991
2.7209
131.863
3.28827
113.491
143.291
107.005
106.269
126.721
185.452
14.6276
129.351
3.32446
3.09668
100.041
118.358
119.204
94.5128
100.016
184.714
63.7887
48.0074
160.307
56.3745
1120.99
38.6979
256.013
33.4623
73.1183
67.9233
133.607
180.853
55.3149
83.3442
158.421
42.1018
47.8687
122.252
180.432
141.205
121.509
62.7765
42.9543
34.6634
172.644
72.0072
47.3614
99.9622
95.8273
27.4591
129.099
116.337
75.2854
2150.51
206.884
92.0032
44.3399
64.6558
66.9613
126.349
85.7415
743.373
133.387
100.467
158.848
48.8414
124.407
115.462
152.742
92.5056
143.445
106.152
22.6716
47.1509
120.942
134.739
48.276
869.32
1638.98
138.782
62.0041
141.566
41.2155
31.6458
345.573
101.213
40.3571
183.772
186.891
162.757
135.579
822.802
69.0394
123.071
56.4316
133.517
120.968
73.7182
57.5561
112.657
196.092
139.194
148.354
52.7416
56.4237
137.731
147.591
119.854
126.627
72.7299
50.9249
41.0263
133.114
94.2934
137.21
132.549
42.2264
714.646
79.3082
46.453
96.8749
138.477
96.821
643.915
564.816
22.1188
3.34398
67.4474
66.5658
2.87542
444.4
689.305
53.6328
81.4794
68.2833
69.6658
70.6182
694.21
51.137
3.26727
61.4585
129.29
207.299
96.6136
85.3091
41.7048
66.478
113.846
34.9568
31.1511
100.169
994.464
94.8811
74.1936
1142.03
76.2252
789.47
61.7685
66.3358
35.8186
126.033
39.2673
50.2327
51.6073
79.7758
42.0495
2.50471
31.4824
27.3619
70.9028
108.536
79.0228
26.1701
30.5443
75.5158
24.1722
50.6968
153.997
602.228
55.4642
119.429
64.6047
69.6254
17.0035
109.702
74.6547
12.0815
97.0715
76.2068
22.3002
46.6443
92.1356
81.9393
27.883
64.1311
78.0245
22.3306
2.82639
85.9766
1464.39
71.1615
18.8949
737.775
19.9288
106.182
61.559
31.8458
42.1591
63.5204
45.3579
27.6154
67.4243
80.623
98.6248
74.8064
54.051
105.972
100.45
113.57
59.8304
135.14
123.741
91.0916
54.7242
86.5633
124.239
65.58
105.331
184.654
127.985
3247.57
156.894
171.913
75.2272
50.2652
134.922
90.3159
73.325
33.0721
120.748
118.426
139.339
89.1379
45.3395
105.299
129.152
75.6823
23.1366
113.012
97.7894
68.6932
39.0894
69.633
47.3092
85.5521
84.4567
97.8278
113.992
105.196
844.559
87.0154
146.548
91.8327
70.0978
97.5376
46.1544
113.511
157.524
29.8937
114.339
99.0092
118.743
118.874
182.917
608.181
107.713
151.449
97.0124
97.8172
84.1711
181.685
79.7797
190.719
122.437
97.116
172.4
119.223
93.1857
139.933
83.8948
86.2093
143.277
162.588
533.987
43.7253
136.633
70.0944
1488.33
45.0787
47.8544
85.5913
265.365
130.258
90.1218
128.368
1356.59
38.1112
139.789
64.0024
62.2103
98.5788
171.76
132.554
109.56
85.0011
142.816
145.693
213.044
13.2972
1212.2
1039.7
147.299
37.5522
109.321
137.615
2.98651
2.96081
24.9117
86.2416
2.665
87.4891
3536.81
2.56453
2.91751
149.793
2.68774
115.609
222.203
130.679
2800.52
213.951
226.586
117.195
1353.28
14.4261
251.249
174.923
2.45876
294.953
5347.22
174.995
905.628
134.032
188.356
1608.28
227.5
1792.42
3029.74
505.221
22.246
806.416
992.089
946.046
345.05
274.955
3.35573
2.52722
218.455
204.055
820.707
147.294
2.9026
2781.16
93.4643
3.22699
154.169
3.22701
2.54356
2.73471
173.521
259.682
139.656
2658.94
129.054
2133.57
1147.89
2.9122
144.474
107.088
2.23105
1029.07
2.84194
2.67363
1753.46
203.849
92.577
197.553
129.019
165.375
190.475
384.329
145.336
150.944
2.88985
1467.91
178.188
158.408
142.703
179.673
164.511
996.451
2.25764
2810.88
37.4869
162.973
218.788
2006.89
51.3862
22.0105
64.4067
572.943
297.422
1032.06
93.4129
836.903
180.391
3062.34
32.8454
32.5551
32.902
1012.57
1577.6
43.4713
1413.16
44.2799
101.251
3115.29
49.5948
28.4545
55.4647
1333.25
30.4898
1038.36
29.2224
27.1514
34.1251
218.284
2260.41
70.8533
65.6971
29.9145
1234.3
50.3776
1449.98
68.9158
1362.37
43.7001
30.6339
130.672
367.649
817.502
33.2659
1869.39
79.4971
1646.92
1820.94
187.073
2212.15
173.979
645.915
1023.4
1657.44
1665.64
746.601
107.368
3324.69
114.249
1678.92
1515.79
1800.26
204.293
57.8218
45.3431
481.001
107.991
175.74
914.719
86.6968
1538.09
792.512
1864.06
1024.72
1777.03
1369.54
63.9896
1313.2
81.428
37.6957
1744.37
34.9761
70.1989
933.05
650.958
34758.3
39.0353
505.63
2137.11
1036.13
39.8533
1571.46
33.7822
40.1624
2093.19
2989.58
2474.75
7766.16
287.727
71.0226
1131.98
112.997
87.7476
56.5108
101.396
78.6979
66.3018
960.762
62.8097
79.6388
109.534
110.295
2.3544
106.026
591.753
4.80751
37.7724
99.2527
82.7993
139.5
71.439
4.43208
46.9283
654.791
117.919
52.3948
118.37
79.8815
53.2239
90.2321
375.657
47.8484
71.491
845.703
1000.9
175.802
79.3382
119.642
142.687
71.6718
159.796
72.885
75.2783
94.6989
93.6947
107.966
3.34452
110.103
60.1921
82.9914
74.0646
141.803
82.8746
109.706
3.24273
54.734
105.121
112.145
98.2784
76.8844
573.687
72.1593
23.251
28.8564
540.76
28.0378
102.117
4.39842
145.819
46.0836
69.1006
503.618
99.9939
41.9277
520.917
1201.21
134.11
66.2413
3.69887
236.698
109.316
96.0452
79.7784
60.3912
53.6483
83.0398
103.931
99.2962
72.4613
60.8926
32.0728
199.177
58.8255
27.8521
3.09344
915.688
97.2243
45.8683
102.017
4.46197
94.475
229.886
146.022
115.207
116.331
96.0389
95.1466
4.45788
103.871
129.129
194.686
132.106
138.766
108.575
105.78
168.662
150.152
179.049
112.763
250.665
132.603
119.243
115.058
1593.4
139.831
158.311
96.2042
107.276
132.918
123.134
154.791
112.13
137.865
141.876
108.624
93.4489
105.183
134.537
190.122
181.217
148.962
127.738
139.713
216.983
139.269
299.122
91.5587
151.077
5.01524
1117.75
111.683
120.317
153.496
147.914
104.123
124.119
139.448
177.43
169.939
160.199
95.7704
91.6902
225.531
105.854
132.417
136.643
38.3387
107.23
136.345
101.202
152.45
102.396
155.557
157.42
116.569
154.468
162.644
133.062
141.387
256.766
179.422
126.162
183.334
113.783
226.411
99.0998
137.927
142.304
148.29
2.89197
89.8301
117.266
102.183
137.947
122.174
2.72125
103.68
100.24
59.1936
144.328
94.8551
92.3243
174.075
169.663
28.7547
136.544
20.5194
111.829
68.0558
169.592
118.028
35.567
45.1259
193.529
165.346
71.2476
221.225
22.1011
573.836
43.8385
147.838
39.1365
1061.71
130.515
79.4638
21.3609
1133.73
93.2929
137.983
883.883
26.7685
144.605
96.6572
43.4827
45.6022
38.4283
30.1979
143.592
565
120.721
54.3343
55.8734
34.8628
19.6233
164.599
63.1329
159.891
177.102
38.8188
714.522
131.253
111.233
167.776
128.561
1083.55
102.055
206.649
551.708
169.651
41.6881
36.6027
143.367
676.005
136.253
18.3794
163.486
66.4621
824.066
117.748
211.704
139.829
61.9119
99.9715
24.4125
649.872
155.572
170.944
152.84
133.228
177.732
45.9849
52.5425
116.924
33.0753
184.434
140.829
101.671
28.2956
151.197
105.315
726.489
137.045
2781.75
44.5565
759.773
1724.46
125.553
47.5262
52.2471
138.375
86.4947
142.201
89.2594
60.8593
43.5536
92.7354
2.8276
53.5532
62.8434
72.9718
3.52871
54.2335
63.7133
81.108
62.1507
109.596
58.5095
211.443
127.86
4.14924
50.0848
124.426
58.8927
85.9216
124.415
117.879
50.4
15.5172
4.24348
141.93
65.462
39.5161
80.3785
80.2452
101.729
109.079
127.056
108.679
81.196
212.879
3.37896
32.3067
37.2435
42.9385
75.7687
69.5798
94.2452
71.3496
86.6379
34.7854
74.2789
523.297
104.499
425.707
89.455
86.6274
99.9401
3.61402
73.841
98.4733
433.876
95.5049
35.4169
444.904
98.0432
88.6196
99.4453
3.23726
116.942
78.4852
3.59618
84.3358
24.9954
53.9609
34.536
102.553
112.342
150.035
55.6945
93.0626
105.339
71.9173
82.1288
65.323
18.7233
152.094
36.0731
126.736
121.708
172.285
66.8161
37.6359
33.6396
30.3998
2.82746
3.64027
122.896
61.0968
3.4746
4.61197
3.22036
3.83204
3.21385
3.45343
3.4245
4.19981
4.07844
129.611
3.51764
116.822
123.709
3.94385
3.53087
3.23968
107.563
3.78551
4.32113
3.90132
3.93882
4.75626
118.632
3.41772
165.544
155.694
3.95981
146.071
4.0181
3.54754
3.9762
3.3842
3.74184
243.889
3.94817
3.3701
63.3431
55.1516
18.0009
101.646
115.311
3.13371
4.87061
191.56
5.20979
3.86553
4.36762
3.30065
3.62166
4.0882
4.29704
4.44969
108.049
4.18839
3.07617
3.37608
193.157
3.61211
4.15924
166.386
3.56281
88.8145
3.77222
1012.82
3.88387
3.46783
3.84056
4.0156
3.57819
4.17416
3.38789
3.40662
3.49388
149.5
4.53125
3.21014
872.008
188.328
3.91163
3.64678
246.486
138.663
186.082
3.47087
144.233
19.4124
4.41245
4.13927
184.158
3.77175
4.2405
4.25248
4.03331
3.92922
4.01481
3.55519
3.16563
4.07613
202.159
3.58843
595.277
3.80223
95.7872
251.473
60.2218
56.9812
97.8919
108.449
98.4391
42.7306
5.1142
59.9369
15.3924
58.1505
52.8002
81.2573
42.9571
123.776
33.0341
49.4658
19.268
1221.92
573.285
111.44
5.82012
39.1838
113.316
47.0946
69.9874
626.778
83.6296
41.3461
29.7751
33.2288
78.6502
38.6533
18.043
5.03684
1446.46
34.9419
52.3434
5.68459
1160.87
84.2689
720.295
63.9615
46.8636
77.4288
110.603
56.8137
29.3039
5.5417
36.4572
29.9026
179.476
33.4058
6.06069
94.0633
22.6333
65.3022
832.315
49.1173
6.33591
80.9641
34.5599
279.178
40.516
909.608
83.8846
5.34363
22.8442
106.077
63.801
139.486
103.756
51.686
232.384
81.5926
5.66644
72.8161
115.703
6.14102
65.9585
36.7186
153.354
88.4111
94.6317
90.7263
1455.7
92.1339
25.8521
73.537
114.11
84.8241
108.964
66.7493
96.5747
105.818
43.734
96.0355


==> figures/lmf_binary_scatter/characters_valcomp_full_scatter_lmf.dat <==
68.7287
150.127
63.6244
61.7636
17.3747
50.1136
74.4067
44.1936
56.6126
243.155
172.291
118.32
208.065
71.7077
199.919
155.734
62.9192
5.06184
121.947
189.401
204.118
49.1971
130.838
114.078
206.154
44.5523
41.8673
94.2221
20.4523
32.5463
153.267
58.7771
36.3689
39.1436
13.4139
33.9725
35.0294
64.1358
36.3095
59.6403
90.4578
47.7856
108.243
24.1841
86.9612
105.761
234.471
24.2308
31.1563
97.1338
58.583
221.743
18.1203
120.981
32.6969
28.7639
28.1201
116.7
171.647
74.2705
41.9882
58.3535
45.0873
100.729
139.982
181.931
163.77
129.174
14.0223
117.946
84.2953
151.186
35.2644
51.2221
27.538
17.8031
70.8082
68.2582
30.0951
36.8443
107.187
102.409
64.5632
46.8101
57.9697
54.3318
15.6223
5.77495
129.322
87.8396
159.077
57.2837
751.576
64.1749
32.1801
40.0847
137.128
169.778
36.4692
161.218
18.165
171.93
161.897
118.533
9.17551
45.7747
9.11841
11.8111
38.6404
209.623
11.3513
31.7263
15.842
178.024
15.0922
119.154
9.88894
4.25316
14.2532
213.367
43.7884
22.8515
19.8299
142.677
25.2732
17.1514
145.993
168.678
37.3807
3.52343
157.082
11.8676
14.345
4.12322
232.319
3.87798
156.897
58.2275
216.252
31.0683
208.034
28.8308
153.963
37.9752
187.56
201.49
209.579
145.557
198.763
13.2775
9.85827
25.8485
33.4159
24.2603
4.32947
7.73346
11.7457
87.7968
15.3784
13.7938
4.19438
157.404
160.505
19.57
3.43861
38.1712
198.535
111.012
13.5946
4.3548
3.07307
13.1121
4.67667
149.508
206.177
4.62362
43.2658
4.41052
15.8095
34.4488
13.3188
5.37735
191.632
22.2149
108.054
40.2679
3.93031
17.8011
14.3934
8.88811
10.9541
157.151
19.8971
194.637
28.7673
73.0621
43.8968
27.6287
187.234
150.665
26.8348
45.2307
81.9439
54.3312
29.3702
57.1854
238.71
38.1668
113.905
29.3096
13.6533
36.3008
548.94
24.8444
15.8785
13.105
25.7244
23.9769
85.2512
100.538
21.7719
24.3926
12.1175
32.333
17.9768
20.1347
43.6242
54.2321
41.3624
791.235
28.7997
130.895
25.254
25.9019
37.0408
37.5762
32.2257
47.6584
57.8391
45.586
13.6322
42.837
2.35646
60.0462
47.9708
8.87622
37.0357
36.3536
93.3756
28.635
26.5566
45.0107
112.361
1053.35
93.97
50.4733
484.635
25.739
739.185
3.06298
17.902
34.7751
564.28
22.2599
26.4168
634.962
1381.98
58.072
503.282
32.7151
38.3649
137.318
101.519
129.53
100.22
124.297
85.6997
20.8538
17.8714
144.715
28.9114
52.906
416.558
24.2259
42.2419
1159.82
216.731
35.2665
2.80285
20.7066
251.225
55.1027
29.9279
18.922
27.9504
101.807
97.9165
40.973
34.3045
29.2246
184.838
196.183
259.07
25.4507
58.8058
362.836
358.775
3123.16
127.072
426.534
172.771
97.394
374.601
353.361
37.5992
131.738
211.933
227.248
38.7883
395.015
88.5023
308.954
282.612
198.001
320.617
151.84
110.375
198.044
154.109
264.883
273.913
258.726
270.354
282.303
446.888
346.714
31.5308
30.5291
248.753
223.696
27.0968
50.3418
27.6151
143.413
242.558
211.661
91.2448
203.503
296.254
294.764
57.3344
122.049
44.0516
118.991
66.9378
266.519
361.958
582.11
232.09
59.2485
32.5778
317.283
299.343
36.4083
29.8677
367.266
339.998
70.5271
223.341
3711.44
265.439
33.2635
303.339
366.727
48.9411
77.7323
266.521
183.574
248.254
367.471
195.709
22.9161
25.474
324.848
275.433
196.546
334.506
308.351
47.3416
31.1737
90.0862
286.691
49.6113
137.652
246.739
45.8705
44.1634
260.901
201.966
72.2279
32.578
135.901
125.305
142.81
3.60516
119.015
36.3705
54.5626
10.7544
286.654
370.9
100.685
35.6286
25.2212
46.9728
98.5595
130.248
33.9368
210.64
208.281
43.9589
126.784
117.055
183.392
117.506
296.606
28.4426
11.0109
140.036
25.2754
237.073
266.191
48.3246
34.538
154.804
82.0999
152.417
20.1874
3.3603
53.6577
13.061
18.137
18.3963
317.266
103.361
147.569
62.2794
35.8078
105.13
32.8368
83.6407
70.6093
26.3113
12.5742
32.7605
109.409
24.9636
254.306
152.624
22.878
47.9676
110.833
12.0087
263.422
258.582
46.8352
12.4186
289.718
282.803
110.135
183.007
3.23149
130.005
13.0593
18.2882
48.4629
149.782
41.8805
3.365
41.083
25.0826
37.0045
10.6088
26.7224
43.7048
25.0694
208.332
19.9556
10.5501
53.9778
120.746
96.6277
14.9147
26.7427
38.429
11.8398
148.896
128.92
3.89208
58.886
21.7922
120.136
15.484
55.8364
174.244
171.391
134.339
13.656
102.689
12.2851
23.7835
128.959
204.65
737.168
145.976
143.453
11.5442
18.3028
18.2407
13.4154
204.752
139.351
173.084
144.661
122.115
177.83
24.2639
144.697
10.1003
353.251
3.96037
63.6732
42.3509
36.2854
13.4414
15.0074
206.569
28.3293
8.3464
23.29
46.513
36.7139
21.3331
168.707
25.6993
19.6952
44.1162
25.8549
140.676
17.2562
174.813
155.68
12.1433
28.0985
84.4225
134.437
15.9801
129.31
29.9501
27.7355
135.504
142.893
32.9484
23.7462
25.6487
147.545
342.325
3.84938
56.2532
96.8607
230.981
82.0312
101.614
90.9352
11.7719
146.167
40.0068
257.498
246.054
33.2683
12.432
142.499
3.25014
11.5212
13.5295
123.886
282.268
24.7088
4.49465
147.674
11.7282
27.76
183.264
18.906
3.80705
34.9687
143.176
154.137
3.21255
116.497
86.8815
24.4451
22.5825
231.126
17.2186
27.7433
24.7138
27.1686
185.677
18.6865
22.8908
61.2043
38.7054
30.2258
26.824
3.88292
23.8932
127.712
17.2718
15.2014
39.2335
34.7176
69.7623
3.91851
183.005
208.763
24.1241
28.5305
15.3973
114.603
147.513
155.532
3.75481
28.1391
148.92
39.0958
42.5618
18.8816
22.6032
26.935
16.6566
38.1408
17.9999
31.2037
177.259
51.2895
29.6389
127
13.6215
27.3083
38.6954
50.3965
43.0286
141.896
19.0768
106.745
136.595
23.6358
197.278
59.517
120.104
157.719
33.6228
109.758
35.9253
22.2122
33.1372
28.8606
32.474
20.3974
37.4263
11.7118
99.4952
25.7276
117.831
127.943
177.336
37.0454
25.8315
304.697
25.5224
14.4594
135.616
41.3447
158.758
100.898
3.35913
25.45
30.9674
9.8351
3.65199
136.591
13.767
34.916
22.2712
27.5629
118.127
230.59
13.7861
23.9181
210.407
54.7493
25.9518
9.61521
29.6462
55.8042
31.4033
109.244
59.167
171.412
76.931
48.4237
18.3289
30.5068
19.8435
168.167
36.214
105.518
25.0506
143.031
414.179
44.5114
57.0871
26.7625
11.27
32.0758
19.752
195.046
21.2984
2.73735
185.873
30.8466
24.9892
38.0236
19.3882
136.624
32.0633
30.8142
50.2491
29.2676
10.6166
42.7534
44.332
32.8709
176.732
23.8105
80.0617
84.6849
18.7609
98.8743
28.7515
49.9322
104.526
190.19
44.7174
8.2465
168.483
402.654
36.7617
36.409
40.403
98.4844
19.5499
146.881
9.05463
33.1566
187.353
13.3389
55.5418
36.3775
175.112
20.8559
28.0601
18.9032
180.611
151.087
13.0821
173.975
21.6458
68.4632
193.944
107.789
548.425
151.158
174.782
21.885
46.5853
18.9456
213.736
29.2777
49.5394
29.0991
94.3435
180.564
128.834
46.0401
18.6903
2.53234
70.5857
24.456
22.9589
149.818
46.6764
52.2364
196.707
30.4333
24.048
28.8825
5.34419
73.836
243.834
139.655
4.70743
12.0068
155.826
93.861
25.9518
9.47798
38.6485
15.2351
16.6647
11.7139
94.499
40.7772
28.3174
12.8347
5.05234
109.288
126.846
96.0948
31.202
63.5311
20.4324
32.7965
97.5981
22.9294
34.1098
105.866
28.8357
117.742
25.8183
11.0409
37.003
162.17
18.3504
4.33218
52.6203
19.8326
23.631
34.6316
33.4582
18.5844
27.5514
102.893
153.545
30.7162
19.8775
41.1131
37.7873
26.5853
131.237
27.2957
29.1039
168.754
10.3473
26.9382
3.92793
159.727
40.6422
164.423
185.833
34.2033
46.6732
66.0329
34.8322
14.6504
52.4945
48.2451
125.904
137.428
11.8994
128.834
27.9243
151.268
12.8676
28.6691
17.5176
18.1693
15.7116
169.275
187.945
24.2092
12.5032
181.015
186.607
14.8495
196.367
24.4314
29.2945
4.05977
128.4
130.652
148.262
50.9243
27.7068
4.98406
33.9589
20.945
49.5526
15.7447
124.002
123.853
104.726
40.2008
16.4454
108.319
99.8002
23.9842
22.5182
21.8411
23.3847
120.754
192.763
35.5096
138.983
38.6598
20.3376
102.581
22.4402
50.0371
137
158.019
160.419
48.5535
127.895
49.8198
135.975
33.7839
33.9018
36.6884
21.7993
37.2843
150.084
147.438
30.1825
12.9691
34.666
36.8259
26.5304
22.4431
41.8556
135.238
136.586
27.7259
179.9
39.8781
61.6531
36.7694
32.5735
14.9695
21.2907
29.0036
30.5204
39.3599
31.7536
59.6244
27.6355
62.5162
91.9664
38.3404
18.3627
16.1394
125.222
29.3272
19.9369
90.1811
213.168
85.2702
31.4583
201.022
59.7277
109.511
189.861
113.249
30.1475
43.5455
16.1882
46.4985
48.7824
131.442
30.0041
33.7037
121.848
4.13637
26.4267
19.2772
16.3062
14.004
62.0473
107.416
49.2545
106.26
3.6221
13.7807
35.7303
112.932
3.64372
12.1803
3.05073
8.49991
141.49
29.6101
43.9443
22.3001
95.7524
2.88899
10.8452
115.267
162.138
7.45953
41.5552
54.4977
3.31922
97.5323
142.935
127.138
111.203
271.487
10.6123
73.1744
127.544
31.0603
32.6673
20.0063
31.8742
25.9655
141.441
46.7594
27.6733
44.0044
2.82815
138.515
202.414
45.2933
50.7205
33.7464
130.41
52.9907
35.8772
87.1437
93.1672
284.732
31.1082
33.2241
215.006
79.4416
3.0531
15.2815
142.228
4.64741
2.9589
160.699
25.1247
11.8027
339.723
71.0485
75.6124
67.9956
13.2127
62.2681
10.7949
11.2527
29.7597
29.6178
44.4883
1836.64
12.5943
82.4867
144.725
8.53846
205.733
170.562
4.51585
198.153
36.3578
46.0144
145.878
90.7181
44.0468
262.153
42.636
35.2848
171.146
10.486
8.989
34.2662
292.008
36.8495
16.5927
11.0199
26.1162
19.6957
21.3396
21.7335
16.7587
797.434
25.6206
23.094
26.0949
22.3839
52.4357
42.4314
67.3703
21.8713
27.5794
46.706
65.1365
24.2671
75.4646
45.2157
46.1475
29.2207
78.6704
32.1308
21.5234
69.3749
27.1182
19.932
71.5143
29.4821
39.8262
39.5827
37.7264
18.728
24.2155
20.8133
26.6169
20.4425
33.0731
33.4602
21.9991
17.3128
47.2042
36.0563
4.55305
19.2241
43.6458
38.046
113.82
31.9361
35.7325
25.2194
26.6226
21.8982
83.9095
73.9747
23.2675
21.8592
28.7001
28.6683
29.063
253.352
25.6461
24.9921
18.2006
19.6649
29.4458
29.0974
20.7157
83.7676
18.2067
21.5827
23.2021
25.9713
33.5729
3.77567
18.7182
30.1443
34.5574
27.4275
28.1092
23.6695
26.1828
32.2915
29.6098
35.1452
28.2906
386.024
34.988
23.703
21.0645
21.123
35.3131
44.8802
45.1589
33.4433
31.2275
64.865
20.6499
28.8854
8.49731
316.015
74.9828
39.574
413.94
303.122
185.846
81.9706
147.642
507.165
30.2847
68.0942
542.113
338.605
80.6636
64.1689
398.856
301.547
312.366
5.21337
317.571
34.8165
173.236
186.961
74.4606
188.902
342.055
4.49398
4.85325
469.846
78.8286
165.847
70.8676
45.6386
207.954
60.6793
62.093
89.8821
91.7065
92.8159
31.558
430.125
440.128
67.3488
86.979
60.5293
197.473
51.6088
187.092
33.5271
110.9
30.7812
32.6556
385.102
282.745
23.9729
301.201
388.392
52.3649
178.647
63.5833
4.77828
104.245
224.904
183.996
29.8153
66.1618
197.735
62.6146
72.6274
344.959
180.205
158.668
149.131
88.4817
70.2034
263.223
213.985
340.66
243.287
326.248
78.9633
290.916
179.33
4.30653
421.783
91.5147
351.362
31.2396
257.514
404.303
30.7359
44.9652
5.12966
52.1523
149.142
258.495
14.1573
163.052
294.105
49.8615
26.4608
128.479
58.7768
27.7905
35.4366
43.675
71.353
19.6705
46.2522
226.927
65.1623
295.371
64.3812
168.317
47.5003
72.9413
57.4213
62.5731
127.285
37.9469
36.5026
29.2435
37.3177
46.6584
57.0203
36.072
63.3724
240.835
30.5491
133.619
40.3902
15.3635
44.192
39.0987
30.1833
38.1148
43.8518
56.9843
224.116
53.8912
32.9113
44.825
40.6091
52.2242
33.8853
35.4798
44.9417
35.692
60.9691
51.2586
62.9311
186.56
24.0228
30.9924
168.974
53.0949
63.318
124.348
242.551
33.0728
106.873
27.966
36.7897
69.6324
66.1898
33.0968
53.0876
317.292
40.1492
54.6673
78.9938
154.427
72.8863
30.5814
42.1282
38.3851
72.6455
312.592
99.097
28.9091
258.063
356.776
121.395
61.9555
64.6676
40.9293
39.2138
30.2142
39.2737
46.1292
52.1264
32.2003
31.7963
48.6544
26.7913
134.971
48.8793
42.3363
47.716
13.4017
8.56792
19.4328
10.7527
79.0481
3.62466
131.05
24.8681
36.1093
23.8303
72.7753
129.467
14.168
102.375
29.0452
142.869
15.2735
28.5016
3.35085
3.30807
109.397
25.5082
9.96478
3.78015
102.712
29.9866
15.9358
12.325
25.1658
115.392
27.4093
12.3453
3.20276
28.954
118.917
22.1885
3.20337
115.071
65.3313
36.0973
100.521
119.913
68.3327
12.9827
46.7391
7.69848
14.1406
17.4147
11.9181
81.5302
27.7575
3.31784
30.5479
14.049
17.1368
20.1222
2.99391
10.965
28.7473
22.1386
24.8471
3.16107
14.3171
34.25
34.6948
81.3162
9.23528
13.7697
29.6754
11.3027
111.156
11.4051
14.3429
14.42
9.79162
18.0378
168.245
13.2773
22.1783
11.0005
93.7003
19.042
81.8505
125.919
40.077
14.6591
19.0672
3.09104
3.33532
124.892
8.18911
4.34019
24.2228
23.6205
26.1558
79.8802
208.297
12.9773
118.499
116.587
36.9465
21.6781
22.9539
28.3832
80.0006
157.64
22.3666
21.9443
65.1917
26.8778
40.2651
24.3815
51.6567
37.3557
105.222
12.6564
21.5762
66.5507
22.2843
29.0916
15.0036
115.142
30.4204
177.336
18.9721
25.5962
25.2624
34.2082
12.9096
26.6025
34.1303
29.7817
4.96949
200.445
34.8866
76.2133
28.92
165.735
24.9563
82.0568
180.277
17.4381
108.502
55.5604
58.611
138.612
159.127
129.574
98.2491
35.7903
33.1634
15.6105
11.6587
28.1426
267.963
180.413
13.1927
25.1549
27.953
37.0805
14.6867
10.0804
20.7478
24.8009
26.2534
19.9832
37.7752
7.9103
68.3441
25.458
3.88083
19.4121
145.74
25.3971
21.4202
61.5665
87.5839
32.9448
13.8718
119.292
27.2215
171.023
14.1384
141.018
117.321
135.919
23.5433
29.9298
14.5615
10.5193
93.3187
193.278
4.54817
94.4951
35.7422
27.5888
65.8842
123.627
13.3565
30.1393
73.4493
22.6677
68.4757
40.5406
31.9784
40.9818
243.992
32.0335
26.5743
19.1889
186.973
28.0489
47.1375
59.8027
37.0445
26.555
110.112
460.766
58.5756
62.1306
22.1762
48.6456
108.398
31.2056
248.509
38.7743
51.138
150.136
37.3388
22.9208
27.7314
20.2619
37.9282
25.6711
35.8192
21.3114
42.507
501.763
35.7267
36.9842
69.3504
30.9065
27.5608
30.4986
225.097
37.6838
33.533
34.0461
41.5918
41.8239
31.4949
246.493
26.4258
119.193
83.4363
43.2783
31.8921
336.599
159.992
67.5973
44.3844
27.1455
92.2063
46.2602
655.459
23.793
22.0411
21.163
28.6108
46.9463
574.152
30.784
94.2783
27.8244
20.6156
42.3706
34.6019
31.8324
30.2544
26.3773
107.119
113.216
324.695
44.3075
22.2939
127.516
178.586
58.7597
45.6437
27.744
44.1469
108.33
48.1893
25.402
27.882
44.95
18.7945
45.5573
128.642
19.605
25.6453
24.5921
22.6603
148.69
41.4537
24.0364
95.2307
27.8969
12.4696
31.6989
29.7786
20.4874
49.8114
131.965
36.8141
85.0534
33.4401
21.5817
24.8843
16.9203
14.2723
90.0462
28.4722
151.44
26.6774
134.407
23.5069
21.6375
31.1844
80.28
35.5065
130.322
26.6973
55.6412
40.5759
16.8262
29.6729
26.0465
31.7326
22.3005
149.892
139.945
51.8013
256.699
52.6195
137.624
39.1895
40.384
22.0823
42.8418
185.279
41.6016
41.462
200.468
116.647
53.3736
102.978
39.6645
148.47
24.8792
20.2656
99.8232
159.962
32.0045
50.3545
211.271
125.672
30.314
101.404
32.7746
16.035
154.249
31.2805
32.6238
212.839
50.0158
44.4184
28.4892
138.157
151.784
189.932
21.8522
44.3764
74.061
49.7778
49.8562
28.647
62.8844
26.1082
31.034
149.931
28.0444
107.193
31.9558
134.862
25.8444
33.5063
73.8267
50.8154
34.8095
148.644
158.65
192.399
150.187
123.813
34.189
139.432
184.748
181.388
169.158
46.3321
95.5361
211.415
162.051
17.3516
31.6407
172.224
64.2042
187.612
15.1273
130.489
25.7078
17.6778
146.985
164.125
32.7628
119.14
109.767
19.0676
13.9173
277.505
155.773
123.483
30.2665
60.7083
105.408
873.829
16.5315
150.957
19.6307
223.993
45.7295
25.2895
329.033
30.5272
36.505
221.141
19.9404
254.696
120.703
37.704
160.461
175.237
237.839
78.2516
175.732
16.7651
33.2352
155.995
382.64
175.427
14.1507
40.3722
145.248
198.192
169.285
155.696
257.68
249.746
173.865
17.1581
73.8138
173.015
42.5598
166.675
162.674
143.172
18.632
212.013
180.291
286.639
83.2367
28.9484
133.129
197.428
494.224
171
20.5129
138.596
67.3179
186.94
145.549
116.868
18.1061
176.053
201.64
136.881
52.6022
179.566
93.3399
54.2445
58.4546
20.3029
209.032
28.1021
33.7211
513.659
53.3322
24.1227
54.1561
31.5754
37.3864
44.7131
47.7007
41.2743
23.1772
40.0197
48.8683
42.6962
58.9348
51.6675
36.6975
21.546
31.8631
21.825
282.384
38.5763
51.2704
52.2392
46.3004
30.4121
39.782
248.86
142.198
25.3466
125.001
32.1552
47.7976
48.9885
61.4098
46.318
40.508
34.8532
63.4238
48.7536
110.291
61.4177
26.0246
46.113
37.6016
26.5667
34.9874
33.8128
44.0223
45.2466
15.9507
21.6443
75.4628
649.057
148.714
29.8946
51.7948
14.1671
36.4502
68.0793
37.5465
69.1199
50.0188
46.0956
31.3309
236.113
51.9189
256.958
53.9613
60.0046
26.1126
242.817
155.839
37.2206
20.6827
206.077
68.5323
47.454
37.8905
54.812
49.7366
181.188
49.9899
85.2327
315.117
42.7352
52.3975
43.0287
86.5433
55.6026
38.8174
34.4041
30.1796
45.2515
24.3436
33.6382
36.5759
118.471
35.3887
126.295
145.275
45.7452
4.6267
41.5175
56.1876
66.065
81.3307
191.799
48.6545
60.8514
38.6585
47.8379
104.091
64.7798
41.504
40.1214
98.2211
147.348
203.821
118.731
63.5347
80.5011
47.8569
142.552
225.15
250.758
168.355
18.0172
249.738
16.4028
121.582
18.197
4.30876
114.836
111.331
39.8752
38.2761
42.4364
161.232
35.1231
26.1477
25.664
99.2143
30.407
17.2746
4.77696
134.139
67.081
27.6238
28.597
99.0885
28.1981
53.8888
32.1413
43.4867
71.0287
12.437
115.62
53.5513
28.7526
92.8459
155.901
70.6827
113.277
38.2392
239.75
66.6103
37.7369
39.3215
35.7041
215.683
92.0074
287.232
44.8571
75.5147
113.031
85.9558
59.5782
410.467
137.093
96.943
67.8917
55.3428
124.183
41.3661
30.4601
81.3066
85.7877
87.5184
163.788
123.165
177.064
29.7427
75.4271
63.0973
48.199
22.3402
112.498
78.8053
31.0146
64.6718
24.5831
33.4896
20.0217
32.4895
31.111
46.7025
24.7725
33.8717
23.2269
26.8331
31.1757
15.0937
29.7388
34.8682
19.7901
24.59
30.5074
50.402
121.461
25.2076
44.3125
36.6417
19.1833
28.8356
144.868
36.6546
27.5976
22.0925
21.0765
26.5966
20.8372
45.1993
65.1949
35.4238
92.1994
51.9681
14.8549
15.3435
29.319
19.411
23.9423
32.0031
32.587
32.4435
33.023
25.6
33.8143
36.9515
13.1987
26.3867
19.1389
71.1453
31.2256
23.2339
46.3385
23.8566
39.8974
38.5169
30.62
24.3846
46.1429
51.7519
69.6703
24.0952
43.8193
32.5257
58.009
30.5161
20.3918
37.6145
40.9152
25.1788
29.0298
14.7973
21.3636
44.9539
41.6505
27.3552
24.483
23.8997
106.884
24.4234
27.7392
25.0035
95.5044
26.2931
19.0844
29.3172
24.3345
38.4053
18.1445
35.0612
171.154
23.9137
28.497
14.0268
179.695
140.959
19.9183
11.4795
20.089
19.7394
33.668
21.1371
104.621
111.473
21.3793
26.1758
112.698
119.252
34.1591
23.2701
136.089
172.114
23.5513
148.994
176.793
19.4186
184.953
128.539
114.436
37.7996
13.2214
171.125
12.0368
192.455
14.2289
18.8752
94.7942
26.4595
29.6243
3.82682
11.5191
223.034
187.294
22.5395
9.14038
81.3662
17.8977
27.6975
10.0743
8.77106
178.287
41.2573
109.141
17.1785
24.0674
19.1211
33.557
14.0629
21.6165
169.365
21.9645
24.1508
3.81174
28.8815
15.7894
15.0502
20.3043
38.8116
24.5937
184.828
24.5628
17.388
118.17
84.8225
10.6585
30.8628
24.0303
350.923
64.7746
27.524
3.97736
34.4926
96.9652
20.3087
11.8807
11.6442
11.3354
33.6173
43.6551
15.5358
18.4957
180.37
35.2194
104.569
54.9057
3.68307
9.8538
8.28829
10.7265
129.307
26.0652
10.8195
82.4966
89.9146
125.219
7.62641
12.1716
54.5496
9.16002
12.0328
125.558
117.035
23.8313
81.9262
29.6011
81.0108
10.2758
89.6123
13.1663
16.0754
81.4244
10.5525
8.72754
11.9306
80.989
7.62111
77.9025
28.6399
119.96
78.3296
79.3134
112.557
61.2651
3.72774
121.219
13.1929
8.14594
138.454
77.5482
126.704
10.692
113.481
8.22968
8.60868
9.70759
6.53515
77.7
9.6877
7.52497
76.8885
3.13953
38.794
73.968
85.5433
23.6289
2.91329
16.1058
84.6891
73.7939
75.3054
12.6854
111.783
136.716
3.31729
67.0534
10.8748
108.625
147.475
8.53392
82.8683
112.582
185.66
133.607
134.963
12.8645
3.12085
40.7621
172.182
23.9481
112.111
63.3738
11.955
9.83451
12.7216
112.113
3.38603
3.70669
86.0073
106.336
3.23226
52.7481
3.46601
79.6303
97.423
58.6282
99.7879
35.6241
123.189
8.43632
118.967
3.88576
216.033
28.0014
15.3789
36.2273
146.876
32.8635
22.3182
27.9238
17.6201
557.356
135.868
24.9045
64.4851
13.517
253.144
37.3977
38.4766
39.7238
26.057
129.447
41.0257
32.3798
27.4356
334.137
3.82864
144.175
35.3127
41.5743
101.293
38.4486
35.0608
24.6342
126.214
16.8975
23.3532
69.7512
75.4926
104.047
169.373
24.6391
14.9914
120.486
67.4707
13.1914
25.5324
68.221
12.7366
39.4761
109.67
121.437
51.235
237.977
99.7151
122.356
43.5243
29.5933
24.4895
22.8008
23.2594
135.776
256.211
3.78013
152.085
48.7846
29.2557
29.1452
162.254
23.5839
34.913
112.706
40.3111
22.8276
31.1744
29.2103
27.998
21.8517
24.9366
150.465
25.9568
23.8527
26.7446
37.4067
22.0919
113.412
10.7456
38.1479
32.7673
54.8474
48.4922
34.464
24.9969
137.319
30.05
34.4178
101.398
4.50746
39.1574
25.9892
94.4104
49.0479
22.2558
3.11627
12.4009
33.7677
19.0329
70.1664
12.8558
54.5032
88.7827
9.97292
138.32
18.4693
90.9195
100.103
123.616
15.9527
117.877
102.007
14.0253
151.524
14.0466
30.456
182.906
15.2631
180.298
52.6004
3.46193
208.158
147.684
39.4389
203.566
55.769
49.7678
199.573
64.7604
90.1603
54.0633
81.7541
39.6348
40.4813
122.901
58.9059
3.4757
131.659
12.8325
85.1419
160.478
64.2965
11.322
153.965
143.356
19.1702
14.0159
181.795
78.5057
25.4719
124.248
216.531
143.37
18.8374
11.0219
37.8522
14.5897
30.1678
63.5856
168.364
61.5026
149.336
121.716
4.0921
41.5587
157.11
159.612
20.5056
45.0354
42.2231
161.545
31.0495
305.866
174.277
183.941
143.698
181.091
29.0521
89.8459
148.236
55.0831
116.663
28.0022
46.6377
145.552
138.483
48.2133
23.5595
138.501
120.024
91.9057
152.879
113.766
100.826
22.1876
135.656
7.7035
32.0693
33.3036
133.981
31.5338
55.6534
19.4196
93.1839
43.6273
2.41573
85.7524
23.2771
29.1544
107.851
116.01
144.235
8.62187
107.577
1275.69
22.6236
83.8711
26.7135
18.8184
24.5445
126.134
102.011
9.19765
63.2766
1210.75
466.613
8.932
2.06164
15.0981
123.628
109.198
9.22475
2.31047
128.001
35.7595
2.49328
18.6686
39.6427
135.148
134.377
105.485
31.7511
116.316
9.43037
70.1273
2.17766
8.35243
125.959
2.19506
83.4576
20.1707
115.614
108.819
12.8673
138.21
505.882
153.422
51.3039
22.1389
2.17057
14.6997
122.623
8.10572
234.144
35.0046
171.755
92.2959
21.4262
115.851
12.2279
2.2959
98.8856
120.601
111.536
140.344
18.9307
106.196
18.6736
89.0379
42.3282
53.2158
33.5928
343.844
477.064
76.7593
37.1181
104.314
7.56076
139.519
49.3986
29.7831
17.3792
2.53423
107.582
12.6289
66.7593
4.11873
4.06849
114.645
22.4344
127.116
12.3767
15.2515
4.78637
12.1856
13.3101
11.7583
94.3857
103.373
12.5163
14.7681
76.4181
145.288
73.7638
73.2574
68.2537
122.15
4.37738
86.5981
12.2809
12.6103
4.09259
122.021
4.23749
144.836
12.2622
15.0583
128.206
91.3612
11.007
12.8485
11.2715
11.1989
19.5192
4.33418
4.20283
97.9282
132.421
155.661
84.217
6.63462
13.4141
100.846
3.83776
82.3325
4.05315
17.4115
14.2416
17.6977
4.33979
200.405
11.1573
167.799
12.7323
106.639
14.5379
11.2394
9.19004
78.0386
4.42097
22.0769
129.073
99.8045
4.51949
3.8976
30.7253
182.269
160.796
158.058
5.02836
11.6355
3.98098
136.28
156.686
23.3236
79.4198
132.151
3.99547
70.4553
13.3153
12.0322
15.0356
10.8605
12.6025
13.1034
7.01735
181.901
12.0641
9.7829
11.0785
10.6447
12.1777
14.8023
11.1142
13.0287
12.9384
227.578
3.6851
108.383
12.9102
15.1534
127.634
124.77
11.0038
7.70719
25.8755
87.3902
134.715
30.9856
83.818
35.0132
115.508
119.294
11.1103
14.2622
19.5032
44.0586
18.0976
43.4118
9.39793
12.9539
2.8524
118.242
115.304
14.4884
32.9173
141.31
15.1009
13.1545
11.8124
19.5009
12.3348
84.61
251.156
68.9924
13.8305
80.5634
71.4597
149.24
46.8602
11.7818
251.075
34.5683
188.293
52.1777
277.707
3.19996
12.0831
11.8265
132.61
139.697
165.311
12.3001
122.893
111.836
20.7849
22.8774
3.68995
3.83612
248.529
16.1242
89.6937
20.4585
186.013
12.4142
14.9355
8.60673
3.41191
10.7703
120.669
99.9756
33.5693
117.8
17.2029
46.6212
147.544
11.9036
8.1242
122.482
10.8214
13.5113
150.249
135.782
26.272
105.784
3.29809
144.603
26.7452
105.441
30.6257
12.2455
75.0552
8.27154
14.3928
147.786
125.351
59.4558
152.016
180.478
229.393
34.7762
66.7962
20.8304
8.41773
44.957
49.8998
52.7461
21.4754
29.4975
70.8119
41.1229
26.4467
46.5006
20.4852
53.6956
42.5084
35.6987
25.1445
1123.24
52.8489
58.23
77.1032
151.915
50.2601
40.1375
63.0639
40.9639
34.0649
323.941
33.5604
22.9042
79.6516
65.2596
68.4473
42.9212
27.1418
47.7179
52.0288
36.704
124.451
91.8942
121.992
36.7935
22.453
32.616
49.9749
50.3758
42.1799
113.915
1075.39
169.812
34.4955
31.1105
31.6084
49.0624
34.8321
48.8468
29.3581
100.014
228.326
35.222
46.7549
41.0665
39.4426
59.6852
77.4586
26.6926
40.9133
42.0683
39.7143
50.2566
37.7737
69.1978
37.8988
73.4334
105.088
37.8155
32.4119
56.8528
85.7085
29.1679
15.6272
24.1909
52.4316
163.359
29.2324
77.4085
69.1753
46.3715
28.75
47.0621
54.2273
11.658
130.293
98.5845
59.7374
275.408
311.722
194.299
286.394
294.765
218.075
265.793
42.4933
47.962
302.854
138.047
31.7746
78.3296
73.3753
61.4164
286.582
178.869
242.718
36.2928
326.007
50.8038
3.69565
128.683
267.698
320.467
58.0939
12.8755
163.747
84.4819
304.494
191.832
391.792
118.471
258.437
307.213
82.7973
83.7761
596.261
62.2325
73.9035
47.5912
59.6912
54.046
119.882
136.506
44.3644
182.963
68.3752
369.699
59.6151
291.466
160.359
278.456
289.643
278.345
323.824
275.454
122.095
123.115
373.232
229.039
42.4778
502.779
234.022
277.509
180.256
16.2715
235.444
108.547
304.104
62.8512
74.7166
143.004
148.196
40.3514
105.797
22.8258
360.054
114.92
37.1425
274.867
55.6022
24.5226
230.699
94.1096
363.515
78.6388
94.4921
47.4839
341.842
36.1095
64.4235
276.189
352.37
70.9043
48.675
420.051
293.966
224.985
36.7855
62.4099
36.9434
214.173
66.5997
38.6579
39.1983
48.7404
59.4444
34.8463
315.597
32.592
37.6005
47.7509
52.3325
33.0649
51.4812
36.8668
39.0068
184.118
28.2687
35.1829
35.931
38.7936
104.159
63.9863
193.129
45.952
47.926
48.5842
40.2969
45.9751
35.5966
192.276
32.9242
54.2835
95.5783
972.931
49.6005
61.5424
47.234
34.6532
329.891
32.9558
52.6091
51.3842
42.3824
193.848
52.9113
40.351
31.312
49.7092
123.84
38.2453
49.5247
38.9001
22.4545
38.2581
41.2347
214.127
136.326
34.9897
46.5377
54.4007
45.4982
65.987
49.864
43.3647
95.1978
42.4885
33.9815
33.205
41.2074
64.5384
48.1651
49.5154
47.229
27.2452
34.3935
20.9346
81.7563
35.8317
66.4241
43.1261
41.5399
43.1327
48.133
48.9684
66.2214
53.5512
66.3266
30.6863
103.064
35.2653
272.892
326.849
30.8626
33.6151
48.4045
46.4858
215.179
3.14563
7.74693
110.82
181.943
171.861
3.08302
7.35738
135.598
222.567
4.27996
135.635
137.515
9.69327
3.38092
3.25839
9.86669
10.0224
10.5748
11.6831
77.9703
130.073
136.93
40.9625
138.666
10.9665
174.486
13.2558
165.025
36.3628
10.423
3.9522
148.368
145.609
89.6978
4.91541
157.34
22.4098
45.5059
3.42924
139.197
12.7554
124.091
150.935
21.2367
56.601
4.16828
10.5529
38.0298
10.3965
9.75633
69.3196
305.127
107.195
13.3194
113.144
11.5721
103.786
13.2941
158.745
168.217
10.658
11.9281
153.325
3.36972
2.87605
9.74276
211.646
11.4198
3.57065
13.4596
11.0049
370.396
126.399
65.6635
14.7771
78.4117
142.026
93.262
20.0694
62.2793
12.7225
12.1009
139.887
22.8676
40.3994
12.3736
157.396
134.403
123.902
4.45517
8.6426
42.895
221.997
150.465
9.59332
23.9016
3.65228
13.9795
135.348
15.1045
3.59574
24.0611
3.78879
12.2335
37.1156
18.3955
21.6311
13.5689
12.3026
22.9378
12.9594
13.7268
27.8856
22.9841
13.5753
3.49404
27.6153
49.5261
3.91112
11.5335
14.1734
12.2533
12.5495
174.399
152.988
10.067
3.61082
3.80272
14.3006
17.1222
12.4491
163.178
3.14496
22.7398
5.15409
22.7778
4.05912
30.4514
22.3535
55.642
3.65896
15.7171
44.7272
3.79463
4.17494
15.1173
12.793
16.7069
48.2898
21.7413
19.0598
29.2243
26.7466
12.7282
40.3261
3.69613
3.07007
33.1068
77.7242
24.6919
12.567
110.318
3.4567
25.8523
4.25893
149.352
24.6292
158.24
19.2555
20.8505
4
38.2563
25.5042
142.172
12.6627
3.33565
3.61485
14.3805
40.2508
3.54138
28.2039
20.8709
30.0644
13.0794
33.3675
3.35562
10.5119
3.35582
29.8233
3.70296
28.568
37.0971
3.36989
3.29377
11.0881
38.5983
4.35492
11.4377
28.5811
56.4132
18.6995
3.30172
10.8032
18.1877
55.6856
11.8775
145.179
60.4536
117.823
19.8547
96.5746
12.5069
12.6588
78.1897
35.8966
12.525
3.76953
9.09798
11.7422
116.359
5.06126
4.49801
13.0189
16.3448
12.145
64.1393
22.5591
131.599
106.073
83.5232
11.6715
99.6089
82.5841
124.306
9.92699
11.7954
94.8038
4.06585
10.4543
124.934
85.0615
110.065
83.0809
19.2493
12.3867
129.555
135.462
103.332
105.923
114.716
92.6923
3.77102
103.295
92.426
122.476
12.246
11.115
178.271
98.9649
8.43011
9.86248
4.16576
86.1259
9.30815
3.26738
3.64714
13.4129
79.8389
128.19
7.64382
23.1019
119.108
10.4417
86.8448
11.4499
9.60643
107.588
11.2716
3.63398
100.479
185.878
147.672
88.7047
101.715
4.13023
10.9394
10.2618
14.8478
13.6441
13.8014
121.738
13.1088
3.32375
81.0105
10.9275
4.59992
143.672
116.995
105.48
8.84085
183.733
177.513
49.4751
157.094
12.6887
158.881
3.20975
177.547
15.9898
187.825
207.59
12.3928
124.205
57.9071
11.3112
276.11
2.49167
107.627
2.9248
210.879
171.941
155.873
98.1409
185.25
242.815
122.448
168.859
190.204
164.653
64.2601
238.44
281.464
295.474
292.965
165.455
173.973
209.774
11.5973
12.6268
12.7766
187.058
210.939
167.145
51.9547
8.67884
226.003
273.019
323.719
97.8457
2.81677
338.629
191.452
331.504
3.01986
243.307
119.049
56.9578
11.8078
129.21
183.017
93.6669
619.067
20.8343
45.8634
160.449
192.562
95.8094
146.164
211.237
220.897
162.27
327.269
373.007
11.8005
247.715
239.248
207.876
11.0896
11.6615
207.588
214.623
189.36
436.909
168.074
11.6194
178.238
171.457
386.501
182.976
89.874
215.092
138.492
300.713
146.985
277.681
214.603
197.326
156.914
484.545
115.051
80.8429
227.086
169.581
107.679
3.50369
147.215
3.10023
124.767
12.9052
144.933
107.905
211.795
11.5718
174.128
3.12606
13.3137
11.9302
50.6321
13.4959
8.9934
7.31829
116.674
155.252
3.44453
237.248
111.956
3.29381
12.493
10.753
109.546
3.43899
148.328
8.15681
40.2939
9.37978
10.5447
63.6725
4.14063
131.532
12.0319
13.6285
10.8862
3.07509
12.3622
12.3275
3.29315
3.18709
11.041
33.1688
10.1518
14.1048
9.46089
13.0972
101.263
10.3062
97.0297
114.597
3.58775
23.3198
3.09378
3.29025
12.2355
3.10689
8.82658
18.1993
44.2843
6.28199
93.2926
11.3362
127.644
176.996
31.2421
9.49076
18.5529
151.095
140.907
113.204
152.853
11.169
84.4121
3.17635
85.3587
13.1115
9.15734
12.7565
10.6086
221.227
119.192
12.6314
26.2627
61.6547
34.2421
137.623
124.122
54.9463
14.7738
89.7805
168.298
164.306
318.214
59.6971
157.486
42.9394
25.0427
118.007
131.609
47.7901
22.584
17.4555
186.779
222.061
53.8936
311.118
39.7818
113.139
44.807
258.305
162.464
47.7746
57.0807
305.816
229.613
26.7127
159.098
28.928
313.345
27.3186
39.8406
18.8654
23.0478
56.9147
34.6292
176.475
53.7658
43.0739
135.91
68.6064
156.185
28.2588
34.1589
93.6108
34.2323
67.2855
154.467
144.164
160.899
1046.69
173.469
39.1078
197.485
108.739
90.9193
132.693
172.401
157.216
34.3632
24.7929
89.7755
36.221
398.173
44.2938
137.943
648.408
320.009
163.735
30.0127
100.195
48.4356
43.0421
221.73
225.74
32.5945
174.802
110.761
21.8
129.51
397.505
39.3239
45.4085
24.8505
16.4611
62.1175
19.2006
390.224
276.04
37.3864
176.671
420.62
107.23
143.407
48.5213
53.4718
178.7
169.436
27.8466
83.5155
87.6146
77.9396
130.643
9.81625
208.122
12.8619
186.568
126.603
207.367
33.9241
16.4831
103.886
12.579
179.413
4.44275
128.213
4.69263
15.3053
12.6502
15.5171
191.128
4.00305
150.064
18.3452
138.59
13.8637
23.9427
184.86
14.7964
169.359
156.601
12.0227
402.01
4.22893
157.55
28.6007
178.928
13.3366
13.0706
14.2707
44.5515
164.811
107.52
13.0183
269.033
92.1858
250.966
3.8608
15.3721
254.34
206.25
177.651
169.212
310.58
37.6649
12.365
21.4525
15.3501
4.74238
8.58031
4.72716
4.86538
252.667
11.4974
13.5815
206.394
3.48841
17.5698
193.298
13.3082
17.3044
96.9628
13.9124
336.927
13.0192
258.941
13.1629
9.98175
14.7899
130.527
13.0493
148.944
4.32536
280.489
14.1249
63.0978
11.9284
167.857
14.7031
15.3479
5.22935
4.4159
16.7057
140.732
66.0386
241.861
4.76255
12.0612
16.7722
13.7253
150.516
10.604
123.39
24.4122
37.0525
31.0082
48.5783
45.5359
28.5807
46.0289
21.8295
13.493
14.986
8.72818
76.1773
28.4952
31.3858
12.511
10.776
56.6718
29.7401
47.5881
2.00759
26.0594
45.6898
24.2238
60.4741
41.1706
85.0045
9.92907
30.8045
65.4638
29.5321
95.9458
24.7184
126.954
18.0036
36.5033
29.4833
21.7321
9.16585
5.66716
38.5017
2.00461
54.7915
39.9337
23.8455
49.6565
39.8331
34.451
29.5464
44.3193
70.4968
66.6027
24.1589
40.1993
32.6243
47.7798
48.7054
53.4509
23.7996
63.4959
38.1495
11.7138
65.8919
12.8244
10.1455
29.4371
13.0541
34.1706
16.2723
15.0511
12.4892
17.9385
48.3343
39.8966
13.3527
28.8
70.3206
35.5617
35.6951
21.5834
34.8028
30.905
80.011
23.2386
112.127
14.4607
12.6351
9.48784
22.871
24.4696
27.7032
9.15519
54.1023
26.5135
54.988
33.7133
42.4311
27.0897
20.5181
52.2352
17.6886
26.8865
25.6155
25.125
50.2881
29.4865
32.06
54.4216
24.9184
119.971
876.146
2.46116
204.419
259.297
2049.78
958.419
2363.07
345.442
1152.87
2.56219
377.532
75.5228
339.957
1595.97
1012.99
41.1869
2452.25
2538.88
2113.49
3.14188
79.1849
73.5381
27.7975
1035.76
37.6353
9.46409
40.1944
4243.32
23.7484
509.834
2.4463
118.657
1320.16
53.1619
43.7787
89.4253
3837.57
921.398
678.042
28.8921
200.856
38.3928
470.571
345.63
42.6663
35.5296
305.72
35.5599
281.791
61.3884
2598.52
2.67933
27.5329
39.9319
25.8394
30.4625
79.4128
39.4461
2.35574
3094.23
3861.29
760.709
398.862
133.874
1365.87
10.8742
23.1821
57.7254
2.56364
28.8051
34.7106
4137.41
2135.6
44.6685
734.476
19.3087
874.583
9.2073
5854.08
3275.68
337.661
27.7109
27.8367
54.5495
20.3428
171.865
894.277
2942.63
10.588
756.586
2205.63
24.8168
102.561
149.19
21.904
10.8738
7.39414
18.0237
12.373
13.0189
26.619
2.11313
32.1633
26.2983
2.33902
2.70752
52.2988
79.6959
10.2464
9.92114
94.018
52.2509
181.177
96.0364
13.1189
9.93242
23.7548
31.5135
9.47727
10.938
19.4245
481.773
2.16911
8.16291
12.9041
20.903
42.7585
22.1637
31.5379
99.6976
1.96699
36.9289
12.8184
31.9848
9.28639
13.2955
9.86387
78.5169
118.085
2.55794
34.4017
59.848
10.3618
1981.26
1.97343
16.8492
131.388
7.99628
19.4645
10.9305
84.9167
100.998
43.7727
14.2815
2.36954
2.10688
62.0455
22.0072
119.896
2.09141
27.6647
10.7978
11.397
95.9318
2.34802
6.86984
9.49918
65.8757
23.1283
2.04706
80.9718
9.31757
26.5286
7.29561
8.57141
131.916
26.701
37.5055
151.278
2.76054
109.711
9.71779
19.9901
130.159
12.6954
11.7654
9.74145
22.4224
10.0147
45.0414
11.0279
27.0621
17.0482
24.653
74.4432
109.619
19.1815
110.958
101.662
26.9448
38.675
50.8601
88.6367
106.712
27.5124
15.3075
109.272
35.9762
19.6988
14.1226
49.7923
123.161
99.8528
28.7814
120.483
136.311
139.204
93.3663
14.2687
139.388
135.209
25.6224
94.5187
100.875
16.5265
95.8891
113.375
113.119
118.872
19.7406
26.7534
9.71328
14.9063
26.5967
40.94
26.2875
62.6906
11.2374
21.3237
104.113
85.2929
38.0529
13.1971
77.0441
66.79
78.8155
36.7523
110.918
146.634
110.774
22.9922
105.292
99.5047
98.4582
108.74
81.5312
29.4789
14.1652
54.3647
99.2736
26.9744
23.3778
14.4425
98.8128
15.2832
118.454
43.1319
27.0985
113.073
19.6162
73.9484
94.0261
87.5567
114.827
127.307
25.2323
10.4795
23.6209
9.36606
149.151
17.2325
70.2218
21.085
83.3512
28.6115
32.1574
149.533
73.5291
19.9668
22.5039
16.437
51.8605
23.9881
13.6264
41.7378
101.107
71.3819
38.0842
33.5842
89.3408
15.9398
23.0708
21.2321
21.3378
45.3817
20.3737
21.2808
26.8799
28.5572
70.0285
25.9547
57.0018
22.2817
25.1491
12.9503
18.8538
57.2788
25.4963
22.6519
13.253
70.7319
22.2508
33.7727
98.2292
46.5097
19.3086
19.7544
21.9195
20.3225
18.4889
20.1378
16.0162
95.5635
17.2524
20.0877
15.9549
18.2755
28.9291
23.2238
33.6421
27.0913
33.9593
66.3718
26.1974
66.5553
24.0844
23.4009
23.5617
16.434
25.2545
15.8378
136.425
40.1822
16.9111
53.0369
38.2637
14.9554
22.7714
30.7394
85.6034
24.4436
21.4159
24.1397
41.7307
16.899
66.3024
40.5136
66.7477
23.1879
82.172
36.7865
19.883
56.1597
19.6907
41.44
19.6978
36.7735
25.7845
51.5646
30.5319
36.7112
43.0629
15.5088
56.0456
14.7814
90.611
35.2103
30.6579
29.3458
105.768
2.57383
37.6123
22.1211
13.7879
56.2595
115.414
24.2077
13.9402
169.06
29.719
30.5318
23.1918
20.8193
32.8
38.5438
17.1936
20.0563
14.0289
15.9457
50.5456
45.2072
24.513
15.0397
14.6618
71.2293
115.283
38.5087
42.6633
23.4154
55.7992
25.9405
39.7824
83.2679
20.8264
61.3852
65.2587
19.735
37.4772
85.6011
28.9927
15.4162
23.755
38.6365
15.9017
45.547
24.0143
68.2722
8.24032
27.7947
13.0492
9.33992
45.4792
18.0199
23.9827
57.7182
17.1129
21.0985
45.3681
62.0257
21.3829
34.3451
22.7184
23.084
31.7585
84.9345
15.6026
26.4452
52.4533
49.4294
78.8792
25.7636
20.6031
17.8513
59.9801
15.6179
72.2364
13.1704
14.4961
86.2905
21.2264
23.4238
51.2957
71.0539
28.4128
47.1576
39.7056
20.1631
17.6388
20.695
30.5517
31.0464
24.0029
43.855
25.1763
25.7467
27.7463
40.779
42.0101
30.9624
66.9114
31.4648
13.3495
24.5748
28.7579
2.7427
115.711
12.0079
24.247
152.726
101.575
8.68006
10.8242
9.94933
7.55344
17.0921
21.305
11.4411
17.3876
26.8506
16.9449
11.5457
95.6347
8.91516
24.1541
15.4956
34.1454
12.4287
2.69016
13.479
94.0189
12.4504
2.75345
21.9569
11.1393
18.2382
18.3779
13.5809
105.66
28.1561
10.4218
87.6578
36.8354
134.333
2.38306
38.0324
2.67922
15.9108
20.1947
2.71988
2.6384
20.5041
2.9362
12.1147
11.7819
24.7105
11.0101
2.73756
15.0483
112.435
12.2354
2.97139
22.3082
11.2886
102.084
24.7996
10.5047
26.2327
24.548
155.714
11.1489
131.469
8.7562
8.38937
17.2796
18.9552
22.1392
31.3472
27.4686
23.5985
10.5322
14.7371
31.4225
35.6291
30.7529
2.69394
25.0862
13.6348
3.00823
23.3089
94.8386
2.45493
13.4084
9.80043
101.424
13.2497
2.24821
10.3328
130.412
24.5845
20.6825
8.89989
32.8204
54.7735
24.2758
51.167
8.1067
793.424
110.765
26.0835
26.931
23.8519
30.1074
6.57724
15.1572
21.678
6.72845
25.6464
16.7196
104.679
19.4296
28.0862
11.4815
62.7302
107.007
10.8338
14.929
89.9849
152.421
21.3465
66.1529
15.0164
123.41
35.9146
17.1953
27.2816
19.5091
11.2494
30.0949
109.861
15.0196
15.9697
21.9847
34.4636
30.8162
2.44211
32.7071
174.283
26.5557
15.5992
982.245
20.2986
149.438
26.9464
16.3517
114.785
25.6644
35.4346
36.8575
22.7479
26.8018
36.5083
133.434
119.913
21.3346
11.2769
18.279
114.489
9.38352
8.77582
101.132
35.7872
135.415
2.60199
27.4855
7.46877
38.3422
20.7483
72.2513
420.369
19.1908
27.9997
41.9807
38.847
71.3897
28.0634
19.2688
20.4311
28.1157
20.8339
68.2225
22.9627
22.4225
18.7908
16.3752
121.034
744.46
12.7405
144.82
27.364
31.1853
2.27598
84.5967
38.5828
23.1461
24.5836
119.337
530.209
78.4482
107.703
39.6463
20.4254
48.4797
33.4949
735.082
56.4144
32.6833
145.9
17.4452
45.0872
36.9407
845.232
88.1545
54.0788
654.806
45.1109
23.676
59.7859
146.9
48.9347
25.0712
23.1083
104.464
39.0808
85.1692
78.8361
25.3264
55.0345
114.069
170.727
25.0696
118.482
110.597
101.673
84.6024
89.966
32.2451
51.4122
31.787
37.9179
46.8942
140.268
21.1783
137.624
30.6177
82.0734
31.22
25.891
77.1967
38.1391
20.0697
34.3347
120.055
337.854
400.882
132.216
38.4352
57.2824
21.9626
89.0313
759.606
42.3479
360.233
224.327
25.5985
77.9681
47.0163
20.6544
45.6939
26.8696
82.9887
40.1588
91.5919
47.236
56.7849
58.3357
94.1267
869.134
34.4274
56.6176
51.3038
25.3773
41.4572
107.796
39.0816
122.054
30.9537
96.0509
34.1037
75.7185
75.1493
41.5564
50.8942
21.7267
97.8869
32.0801
241.761
31.8796
30.9297
33.2066
86.1732
24.6502
107.851
33.0868
85.1493
36.6848
28.0248
160.641
40.884
79.8753
21.3192
31.5641
32.9852
19.7048
52.938
42.839
33.409
33.6588
63.3391
32.6531
151.884
31.6598
53.0644
23.0127
29.7645
158.394
27.2543
40.9922
22.2079
131.968
138.464
26.7237
208.125
94.8715
114.043
36.2105
63.0079
22.3225
21.4428
66.1525
39.6169
180.818
27.6889
123.969
24.1474
23.1725
32.9335
129.291
35.1581
22.6461
37.2782
24.3957
27.0021
107.349
39.3967
115.315
35.6757
39.6988
21.5617
19.2876
54.7671
21.3935
64.7862
92.1563
50.2655
54.2924
26.8179
57.8034
25.2281
29.6563
21.6165
112.388
29.6731
103.899
40.078
18.5839
68.8642
40.7247
139.454
31.748
26.0816
32.8802
31.4835
26.0825
67.3631
41.5134
33.3557
25.9204
22.5841
160.963
20.5698
34.3577
238.886
34.0892
36.8495
34.6529
34.593
48.5782
258.668
28.8587
24.9347
39.3228
25.74
143.562
91.416
77.958
97.6434
3061.1
36.074
35.9654
742.933
41.2627
79.4089
18.2183
32.6961
21.3192
41.8833
71.6289
36.1615
45.2374
44.3211
172.737
123.788
48.4811
41.0434
44.8281
28.1407
35.1548
33.0598
67.4122
35.516
47.4035
62.5067
30.4985
43.9757
40.5065
52.1977
33.681
98.8374
206.345
119.222
402.058
35.6113
22.6956
41.8392
27.8448
379.233
29.9173
51.1206
69.4081
391.851
25.8592
34.0433
49.2993
22.244
20.508
32.6056
57.6318
23.5611
34.1895
24.7518
66.0039
40.1843
42.5105
38.8008
22.0904
38.191
29.4718
58.1466
82.805
26.1371
37.7525
114.931
23.3071
25.0578
450.344
57.005
251.492
52.4146
36.0259
167.613
31.5807
37.2046
35.0078
19.2781
146.56
178.896
24.5017
52.4504
46.3602
41.7549
44.0687
24.8686
33.2106
28.0097
20.7448
19.2106
20.775
38.419
35.8667
12.9777
15.969
26.0307
32.5365
24.1551
33.1078
27.3511
22.6322
40.164
20.2537
24.6602
18.2229
46.6373
24.8377
43.8989
111.818
31.6517
36.9999
18.7637
123.985
37.3953
21.4077
25.378
48.5917
23.697
27.4928
40.5435
37.2798
32.0616
25.2555
32.5457
212.945
17.6254
28.4738
15.7151
24.583
40.5424
32.7308
25.5335
34.1366
151.816
28.4591
20.8944
23.1164
20.7058
25.1488
30.3742
17.2817
87.0255
47.4823
24.4304
29.4806
46.6204
18.7077
17.5093
25.5973
44.1793
30.5154
30.3518
19.1482
18.82
77.1706
34.2194
30.9031
19.1857
38.7231
15.5388
18.2363
27.4523
37.8762
56.4992
36.8737
39.1569
41.3833
23.1687
16.55
22.3437
22.6311
31.6661
32.0079
116.896
26.9452
36.7057
145.444
30.06
53.754
27.8069
31.5833
137.606
21.5642
39.2475
36.8492
21.5459
32.5445
9.46772
31.9386
27.666
27.9691
21.4188
30.5132
26.283
27.0636
19.879
28.029
44.528
126.54
34.3057
27.3192
126.073
27.1936
33.617
25.0605
21.7055
27.6828
38.9378
68.1952
102.63
26.5152
5.44574
12.4862
19.529
19.6657
25.0035
14.541
23.2897
132.959
45.2653
37.1585
11.6513
74.0185
12.0211
11.8251
24.1724
17.0259
12.627
17.1765
33.1635
2.76553
21.6515
82.8582
108.114
29.592
16.6484
25.6785
13.4455
11.3724
32.2025
20.73
25.5563
101.418
53.0418
35.2396
90.0692
3.02968
21.5544
71.1864
24.2428
16.2453
15.3919
23.7137
28.0454
65.3299
20.714
70.1448
20.4973
34.2197
38.1058
71.9429
17.3124
21.8539
23.9624
34.694
16.9627
19.0347
25.1295
27.6202
28.9293
22.717
52.477
29.9447
20.3687
34.1595
20.8744
13.7154
25.6449
130.626
135.398
18.4943
11.2158
19.4409
22.8071
21.1733
80.7516
303.168
13.2714
13.9991
104.212
22.1351
36.8344
17.6647
56.6255
23.5574
28.3488
9.16034
356.234
26.6346
2.38209
79.7088
25.0449
22.337
21.7917
10.9879
31.1321
79.5179
25.4492
70.0014
28.3693
9.12468
25.6863
6.31562
65.8396
17.5973
93.9794
87.2978
15.1271
7.67527
58.7437
19.8892
36.9086
17.8248
9.92658
79.0371
1091.39
25.2213
24.7483
81.303
82.929
111.188
9.28198
88.7102
67.7891
12.4209
25.6511
2.56277
9.66822
20.4404
12.5474
25.2057
70.7069
44.5983
20.5528
117.341
24.1125
97.1064
83.8899
41.3415
26.6353
11.9513
28.8477
115.787
12.7959
36.7693
7.73872
12.5095
24.0792
14.1715
9.6737
50.865
10.743
104.384
111.092
19.7948
36.1573
24.6922
13.0273
40.0632
54.4294
2.55694
7.18369
196.876
10.6898
10.7501
20.6504
2.8497
26.1046
11.6649
8.31936
2.35371
85.2847
2.71658
2.9551
20.613
127.689
194.993
162.278
97.6693
126.387
96.1937
165.374
102.955
49.3431
253.778
99.5194
102.522
46.163
135.717
196.398
28.7187
79.6832
83.0985
93.7275
219.825
116.805
90.5096
219.782
128.728
20.3257
164.334
85.0088
30.6802
119.147
348.305
235.846
19.169
84.7492
22.2255
101.338
47.2353
43.1031
96.6159
108.926
57.9271
291.423
210.369
62.885
27.8699
23.7004
28.7404
224.341
143.614
123.656
173.442
191.821
165.537
101.382
121.182
24.1602
37.2009
113.039
31.0602
309.584
379.383
92.5785
31.7444
47.0503
31.8562
156.958
137.921
169.914
84.9218
99.3064
101.817
112.383
24.8617
140.39
162.29
16.2856
96.0303
83.2178
131.36
24.8497
123.8
154.863
128.35
16.4736
82.2667
26.2242
91.3821
23.2038
265.814
155.122
155.982
28.3044
87.6714
45.3963
66.063
95.5355
255.377
33.1873
39.3689
42.1982
151.863
31.9162
248.349
105.597
13.0965
23.6366
100.248
18.4495
27.6251
21.5218
16.8678
22.8951
24.5929
31.5128
37.996
69.0868
32.8147
31.7353
69.7451
28.1073
29.4745
13.9768
125.993
53.4324
130.318
12.0094
19.0823
8.87066
27.0804
8.2159
24.7722
45.9633
27.5255
17.825
24.9513
33.6054
19.0529
9.24149
2.30528
15.5981
11.4962
107.595
12.2306
123.097
18.3435
31.9226
31.9813
19.8536
10.4796
2.61943
16.6356
29.5901
175.412
78.1597
7.80638
7.08453
70.9671
10.3541
100.182
23.1901
2.34131
146.733
32.7445
9.45823
23.9807
24.7299
119.779
61.0063
31.6321
10.4248
15.9227
115.062
125.566
105.302
9.25028
23.0387
8.05095
23.0835
44.6263
19.84
9.27056
27.3411
34.566
84.6301
107.029
15.4496
15.4065
20.1682
25.2166
8.84745
28.8851
9.40173
24.1798
13.0347
12.4741
24.6377
80.215
80.7426
217.548
24.3986
3.85553
22.3874
245.653
92.2526
113.728
128.015
16.1957
27.2664
156.378
155.499
154.393
18.7407
195.095
23.5286
128.199
118.756
120.973
24.299
158.272
85.7039
22.8053
27.7492
89.1012
191.972
105.926
22.7933
103.156
11.9018
39.4897
167.87
21.6634
119.629
99.0549
118.203
42.2184
309.328
24.8882
55.9098
16.7792
131.986
17.1515
19.9745
157.76
28.4002
102.938
13.7094
122.619
207.734
110.459
32.8571
126.179
139.436
16.0263
91.4538
16.983
120.523
12.5407
35.8142
60.619
63.2737
108.826
153.57
14.4139
91.6698
128.865
120.813
182.679
25.6622
127.555
104.505
121.043
42.8446
26.031
39.0983
23.9868
70.9041
129.234
19.8162
134.672
37.3785
53.7003
129.656
12.5334
120.165
177.431
29.5379
29.2338
34.9362
20.7335
167.44
27.7572
38.1801
137.656
117.507
146.137
110.655
102.768
127.106
52.1605
13.6132
17.8485
711.974
25.6585
63.6179
35.298
11.8294
77.6316
129.538
76.4325
117.066
9.54146
63.9332
109.768
92.6925
10.819
153.308
26.7084
70.5002
95.6743
41.8357
152.671
123.04
8.36605
44.244
18.5206
96.6522
22.0907
140.096
491.261
2.46388
70.5024
39.6232
90.1188
175.69
20.1782
80.2719
66.3537
54.9861
59.971
39.2271
8.74602
35.5475
58.5051
117.67
122.529
144.332
243.089
136.904
42.0978
339.989
33.3628
79.1051
92.3974
130.415
49.6605
38.6663
80.9378
162.398
49.6989
45.3113
39.5797
10.471
28.939
53.6953
128.071
48.85
66.5222
332.391
419.926
120.284
38.6376
162.264
25.8795
23.0669
15.4531
505.909
11.178
118.784
104.148
150.213
57.8394
102.034
23.9124
39.1103
199.462
11.495
45.8893
86.6822
17.0506
167.564
118.896
131.475
23.0359
106.016
112.97
202.038
51.4751
102.622
33.0121
38.8772
23.7276
158.263
142.59
15.7434
4.20678
4.19236
49.9839
23.3997
183.102
118.829
93.3982
28.1885
111.968
57.1447
205.58
35.2202
53.997
13.5286
24.1506
206.577
132.557
22.1663
39.6072
18.1428
151.242
84.1491
45.8599
39.6088
135.183
141.586
50.3738
12.9386
64.7455
39.8269
41.0607
52.7696
106.219
140.557
39.0568
132.89
12.1627
98.0303
95.8716
173.798
44.5206
17.6769
140.191
4.07007
24.7441
37.1677
97.6395
42.0409
67.0909
86.9415
41.0671
63.5512
52.4742
138.954
72.9666
35.7165
125.66
184.518
24.2126
28.8011
144.086
129.082
120.202
212.134
30.9218
98.1504
125.095
110.166
23.4963
101.259
146.59
172.434
89.8164
46.7167
126.708
62.9283
32.9731
107.395
106.223
103.901
33.0615
91.3113
20.3352
133.982
211.575
105.039
134.684
170.315
74.2061
142.507
181.345
110.405
47.3508
44.6001
73.2033
57.9892
22.0781
137.581
234.79
341.484
101.865
130.264
28.6419
350.75
133.193
25.5282
273.67
267.027
22.6494
325.65
202.44
153.944
174.377
132.74
114.38
286.528
1020.86
68.6524
186.786
281.963
181.4
163.545
69.722
134.417
82.9116
291.011
173.238
192.34
28.8025
37.9282
265.426
291.762
41.4119
157.994
127.239
188.241
248.691
142.844
214.365
327.409
236.842
245.291
116.605
226.664
80.4433
371.717
224.842
43.7533
17.686
221.199
281.34
219.899
256.953
27.7128
42.5272
221.862
166.44
88.7108
140.582
159.802
168.715
93.5173
235.855
103.173
252.363
161.101
3.83403
142.384
311.573
50.0109
48.0603
44.0724
143.783
173.425
43.2516
33.6637
467.008
36.0895
119.867
45.8699
288.054
226.467
40.5703
28.1836
193.138
238.172
266.913
213.589
128.119
145.048
54.1833
204.603
211.922
121.553
237.655
81.2676
119.254
129.775
29.3196
154.631
147.916
11.3964
10.2588
182.812
144.367
39.5622
12.7315
15.1475
30.491
4.01901
151.324
28.4871
99.1119
46.4892
12.6571
2.94101
141.978
163.57
132.11
155.858
172.245
4.21129
3.37514
131.629
3.95289
157.719
149.555
131.271
11.4778
14.1995
40.8725
270.468
192.44
117.272
31.2139
154.364
49.5624
3.5185
148.197
12.5759
136.404
3.41316
10.6879
12.5994
194.326
182.817
94.9848
40.6612
99.9002
4.59862
3.2215
169.949
173.164
14.7325
199.466
203.483
49.9394
173.109
133.603
21.1367
39.0975
11.602
130.332
147.726
143.75
26.5743
23.0242
142.557
49.2318
104.808
144.115
3.74348
143.222
104.7
157.622
149.054
96.0921
3.59682
3.1595
11.7724
44.3453
30.3592
156.763
119.719
3.05162
137.965
10.3763
118.507
122.66
201.673
139.815
135.697
14.6133
73.5667
3.63666
12.0054
162.901
1974.55
865.74
9.71348
31.9511
203.163
14.6983
12.9876
255.343
220.98
160.971
238.023
196.719
166.107
240.903
33.7126
51.6206
157.62
114.194
209.529
46.1207
41.4903
46.9074
203.834
39.3361
41.254
43.2907
229.141
544.81
12.1903
45.0005
31.1786
64.206
75.6334
218.617
214.398
88.4268
40.9131
92.0667
656.755
178.999
193.789
701.4
198.896
135.561
3.39675
46.0312
10.7875
234.32
51.6816
2877.1
227.672
119.474
159.196
170.775
67.0711
86.7405
136.469
36.146
41.1079
139.166
862.538
55.5231
230.839
235.255
45.1868
75.6227
122.59
161.737
68.3582
11.1235
38.0095
606.451
148.74
46.6945
149.154
69.9527
15.265
33.5087
158.652
11.2453
221.885
245.661
40.4397
893.589
212.914
49.3219
32.4268
190.703
15.3729
193.494
45.9956
42.0368
22.4137
32.2855
108.454
69.0145
10.3985
46.8748
14.5718
201.778
29.1736
21.6529
940.606
23.3587
31.3042
24.876
48.6997
1403.23
32.4278
28.4118
1847.24
41.3643
20.137
1172.2
30.642
51.7749
13.6814
31.7009
38.0937
39.7741
27.1486
2.46375
308.301
36.4111
141.055
35.2247
13.3474
48.6261
297.633
41.8878
28.5771
31.195
33.6269
31.911
25.203
402.903
806.313
170.725
39.6146
26.0379
35.3457
2.23423
46.0102
60.368
50.3955
113.482
120.12
39.8993
27.4643
25.4424
40.8263
12.7791
30.1904
33.5258
39.2574
647.152
398.634
89.9213
28.7279
30.1434
32.164
29.2783
40.9777
36.8857
42.6664
200.085
18.2253
953.03
64.0303
10.3592
79.4652
48.1429
21.7285
12.1955
22.2497
11.0009
22.7649
36.6515
33.9478
40.1147
37.882
10.8538
38.1219
55.8127
570.762
57.9209
93.6495
23.9405
23.4385
250.596
1346.2
30.1932
72.658
13.2515
21.9243
36.2139
114.073
66.6737
28.843
1110.15
69.1672
72.1271
115.05
34.6351
42.7231
228.193
35.9513
70.3592
64.2717
48.5592
28.0012
55.6699
204.568
29.6863
18.0744
36.791
34.1416
27.8843
106.372
13.8908
36.921
70.8645
34.5803
54.9451
202.147
47.3763
42.9345
322.742
19.7771
28.6982
38.6787
32.9235
50.0973
331.81
38.526
60.6363
40.6031
68.2769
23.0185
23.693
40.5683
36.4197
59.6032
68.077
15.642
35.3883
49.6028
32.4328
358.773
22.1079
65.2941
33.1506
68.0722
477.876
296.707
115.896
205.164
34.264
42.2137
28.4539
39.815
321.319
324.657
58.7753
298.239
49.1245
44.7625
278.118
14.2496
29.8843
313.995
36.8013
14.1932
24.5237
294.892
165.665
202.465
56.4712
125.107
42.9822
109.778
206.092
4.45532
81.0818
52.2212
39.2676
38.0919
355.39
40.4107
349.056
43.1096
36.0647
53.8909
60.8079
362.548
31.768
27.2695
185.359
110.278
27.2031
216.598
18.0097
54.2266
63.5828
26.2394
144.902
229.471
281.26
147.327
206.728
141.135
25.9806
152.645
21.172
218.771
198.799
41.9796
227.436
176.532
166.666
103.08
180.316
50.2927
171.892
220.231
65.5648
196.173
38.0564
88.2914
124.305
198.308
252.783
29.264
299.359
295.848
42.581
280.202
30.6281
26.6199
74.4162
41.957
137.904
45.7156
224.74
254.871
67.0305
30.8615
166.387
28.035
38.0588
199.721
138.342
54.0174
210.978
114.1
35.2826
230.259
30.9506
45.7317
38.309
310.423
208.476
307.158
17.7915
139.501
18.119
538.891
38.6838
266.891
203.664
94.3493
128.009
34.48
56.8187
273.615
221.863
140.867
173.435
114.953
27.4734
52.6985
63.7239
149.698
61.3072
156.434
131.153
82.0651
43.3454
24.052
335.036
34.1463
40.492
139.202
302.828
17.629
143.817
27.4637
125.036
181.116
47.0739
63.2879
295.665
162.101
3.7686
3.22525
127.612
328.733
3.74424
120.155
199.572
11.4041
3.55758
14.5191
252.031
20.3041
12.0806
4.69267
68.4017
137.247
113.753
12.0415
127.65
134.176
29.3026
20.8364
297.57
10.9008
137.113
163.206
73.5533
150.96
15.9569
154.886
29.0995
245.858
118.037
172.215
28.8654
7.78063
221.466
265.889
63.9103
3.409
100.703
113.077
217.905
11.1207
3.20651
2.64953
11.1482
198.242
31.6579
226.405
8.17122
256.507
2.79928
34.0734
2.88956
105.236
308.081
24.2066
147.412
3.33088
171.772
10.5279
9.96706
207.889
3.23257
14.0746
214.939
14.1258
225.283
3.2032
179.975
109.273
9.03545
12.1934
146.822
8.37465
14.1227
187.603
29.1605
55.7624
88.7566
2.69921
119.573
141.401
415.315
11.0794
157.266
156.093
2.88259
49.1972
2.88448
30.2925
16.3969
2.90619
28.1092
3.71621
2.92956
39.0884
85.5368
21.7644
22.4601
18.7807
3.7118
14.8843
43.141
18.0886
31.4658
14.1934
22.4041
33.365
3.86719
3.9329
15.4557
33.5274
105.168
28.9127
23.748
39.6044
20.0719
26.5803
14.2973
3.576
29.5853
4.02845
11.6957
28.5183
3.54837
30.5197
22.4489
43.0832
3.84596
128.956
44.0286
38.3224
33.3562
42.4612
28.6038
22.8685
40.5594
11.909
12.2679
21.1782
38.4754
27.9825
3.56323
55.5074
49.0097
21.4236
36.6167
29.9667
131.887
20.7487
23.0904
35.1867
46.6456
37.6079
22.0515
3.93942
26.309
24.2923
29.6357
14.2282
41.9104
108.464
14.6392
48.0642
4.37335
61.2752
166.691
11.963
29.4166
37.1282
3.31199
10.1161
3.87193
25.3629
26.2768
28.1117
165.94
14.3266
36.7525
168.763
22.4325
48.8859
25.7532
163.723
15.4129
12.2311
26.5667
46.9448
4.10821
4.16409
46.3109
13.8941
41.7833
28.8357
10.8318
31.1429
445.954
222.855
188.181
17.4064
159.64
27.268
15.5826
32.5006
14.1092
160.96
16.235
4.56734
39.0618
137.242
4.00068
37.3748
43.5692
169.039
14.1685
4.87306
435.15
199.082
14.8657
12.7056
14.2816
4.64948
38.3421
179.964
309.554
5.57081
34.8831
12.8009
168.786
20.2965
14.0276
17.1874
143.924
4.67919
309.447
257.25
14.8006
237.584
228.142
16.1326
4.69298
15.0951
15.3063
226.959
298.203
17.2043
196.25
225.469
4.21712
151.645
260.279
225.363
167.875
12.717
81.6346
14.3464
160.703
203.895
37.5453
209.664
16.0077
220.497
39.4042
182.485
33.2987
13.055
4.64408
62.7149
14.0498
14.3248
304.797
170.709
217.391
171.774
53.1878
16.6076
12.9653
248.18
9.44176
51.9528
27.5372
151.08
178.644
16.1021
362.87
234.34
235.987
152.849
22.7978
12.7927
15.9123
30.4933
5.1873
4.45388
31.4133
4958.78
777.024
997.832
5941.21
362.457
259.031
184.158
413.163
30.3282
1166.78
1135.22
6457.95
1274.71
59.958
157.912
439.048
1538.42
312.569
1195.26
254.315
2672.24
407.938
164.074
1024.73
75.4856
98.0244
136.543
1120.41
278.242
361.354
2690.8
400.794
369.24
71.6542
428.083
332.39
425.438
310.775
490.032
548.858
8178.26
253.426
311.672
262.06
34.145
254.478
6651.56
464.095
605.893
63.9308
336.755
4075.84
1225.15
14015
445.016
123.509
365.758
20.1423
1229.52
374.184
1166.57
47.159
369.305
100.739
159.302
414.542
352.19
264.725
80.5011
343.257
43.6438
1221.19
29.6744
1113.91
228.702
2263.8
1395.97
11098
50.6737
325.701
143.24
7360.3
294.165
392.113
69.5051
258.89
282.505
584.999
244.521
372.748
748.817
1298.81
12817.6
350.081
769.774
4078.18
342.65
139.431
368.589
65.4275
17.0806
10.6709
4.01763
94.9502
12.1991
74.4496
9.07596
101.574
12.3295
68.023
104.57
3.03059
118.446
2.86511
3.18661
8.51283
3.04062
103.321
2.9939
11.8149
13.397
112.337
13.9325
3.29626
3.67886
3.82126
11.0346
151.844
178.196
7.33879
148.178
3.34771
3.15141
3.21967
17.1731
3.12696
12.6279
2.93286
3.92124
104.912
3.00559
12.3281
12.141
17.6348
12.0287
189.594
13.2884
3.54453
3.04606
13.1057
3.46821
11.4405
8.59909
132.798
174.199
10.621
13.5929
12.4384
3.05497
28.8171
7.59416
13.121
128.431
9.73437
12.4083
14.4918
3.23575
15.3196
3.3599
3.27231
13.5377
194.316
10.0809
3.09361
3.41805
10.3875
10.3722
27.0373
120.332
93.4964
11.8439
181.66
120.967
8.63094
2.85572
90.1083
94.6529
8.43204
3.10755
149.519
13.2077
14.4239
109.074
7.88926
113.888
3.33615
3.54324
13.4387
3.0294
9.61872
52.0251
188.66
47.0264
44.8036
339.27
28.8025
30.6867
31.4949
340.978
164.301
32.1346
90.2463
237.175
99.1403
23.4688
147.515
164.61
156.521
28.8764
24.1019
32.5767
32.4129
166.689
209.283
26.0062
37.9
215.62
46.2531
43.0697
26.8281
23.7477
92.979
28.5233
27.1409
41.3509
32.3091
57.5811
47.5322
24.1714
47.5806
22.719
170.665
27.7965
67.5387
243.703
141.469
43.2639
14.3631
30.1543
21.0549
27.5815
37.9365
131.479
25.6829
24.3362
29.3909
18.9253
190.599
26.0072
23.0575
22.7533
38.5519
36.0943
47.7451
35.7352
49.8764
240.006
100.277
32.8859
33.4404
22.5476
37.4864
25.006
133.028
243.239
30.0629
175.007
203.361
43.5659
61.7381
22.5893
141.027
47.7924
33.8195
31.7464
76.9264
195.335
31.3774
25.6366
46.072
23.4859
54.7626
142.247
190.505
21.7548
49.4795
30.6935
36.8318
25.0347
109.918
115.535
209.064
399.171
57.0001
53.0421
124.959
43.4639
916.6
1288.58
44.5203
255.052
47.2516
34.1101
29.2192
130.563
95.4111
51.6265
33.0999
43.9502
85.2632
32.6083
24.5003
128.97
682.934
247.675
27.7315
19.888
50.7677
38.251
22.3718
127.954
1288.95
33.2825
172.764
47.9603
256.657
154.557
37.0764
222.467
144.009
35.6802
410.377
281.488
63.3857
130.579
143.675
1490.51
248.852
137.89
198.157
51.8107
35.6075
252.477
527.948
166.58
34.1885
61.6227
986.368
174.751
122.437
45.156
833.881
52.2237
30.0478
133.063
104.867
46.8023
53.9742
146.792
577.233
171.424
80.4895
28.5042
362.225
42.5097
57.2518
48.0937
58.8933
25.6634
83.3742
160.446
41.5007
42.1265
67.1409
1381.52
120.534
36.8035
178.339
285.767
33.0293
312.991
1825.25
49.1679
778.19
52.8119
1165.23
79.0713
34.8508
24.4609
37.2915
173.672
225.695
211.083
43.3042
215.041
50.0018
314.403
167.477
203.619
24.598
139.439
42.9976
32.6959
70.4172
275.061
42.7573
53.8848
245.394
53.012
83.29
203.021
183.373
249.434
340.153
34.2638
219.761
200.352
274.98
52.2204
30.8771
157.165
8352.43
190.202
218.707
182.172
297.816
47.2517
143.746
199.474
166.293
36.7894
293.899
183.658
214.289
133.193
50.6976
87.2043
61.7428
280.515
198.013
30.193
43.5217
53.4736
73.3345
54.9023
47.4724
119.103
72.0225
221.422
59.0609
287.827
80.2353
161.838
41.287
42.7924
39.1922
210.742
225.754
60.9495
208.016
200.24
149.883
148.224
51.2085
100.135
195.1
52.8412
287.502
742.681
52.1608
266.853
127.576
46.4739
296.716
48.5106
91.8904
179.842
72.7528
274.881
185.433
24.3633
62.347
35.7152
58.3981
73.0527
261.427
43.1105
177.518
408.996
36.1454
27.9223
107.609
343.8
141.428
144.407
167.713
107.061
163.894
232.082
129.82
215.177
168.158
126.868
226.066
31.5679
17.3415
118.889
19.8842
113.656
158.052
143.616
205.493
181.621
144.206
196.298
206.793
145.432
25.3708
3.16424
152.74
157.442
141.176
111.597
226.058
74.1334
24.9393
252.571
155.353
116.185
170.771
132.543
163.886
359.506
17.0382
215.094
33.4663
142.134
194.272
164.266
168.685
146.093
184.516
255.69
146.788
161.294
151.445
3.00728
189.474
168.726
15.3146
166.075
148.053
29.6049
20.2451
222.779
156.65
42.0574
72.8994
144.774
40.9713
178.815
173.905
16.5417
69.4873
134.282
169.746
38.6396
195.059
292.87
16.6279
142.886
197.393
207.491
34.7609
19.5238
178.708
19.6059
154.474
154.3
190.129
135.391
69.151
101.073
94.3407
140.674
159.141
169.86
14.7829
143.231
53.2336
204.937
40.4338
44.5849
195.871
259.657
247.938
29.9638
52.0652
39.0611
150.646
17.8435
170.49
118.246
204.895
190.748
227.714
147.352
172.022
53.7638
169.351
165.91
42.2367
98.4864
208.988
287.75
28.5982
32.8527
173.758
244.143
53.1506
53.8001
145.989
35.9729
90.908
147.136
39.0414
166.587
200.806
33.629
137.407
28.2498
159.109
172.652
95.7426
38.3558
224.747
25.5127
130.037
37.443
147.509
151.412
128.174
159.538
72.9436
172.739
44.2942
587.219
56.5553
163.324
48.0903
59.4645
201.838
178.201
179.535
189.982
127.309
197.222
153.142
50.9637
90.2532
137.37
138.728
229.119
228.658
192.683
34.0396
104.811
286.397
268.76
64.1635
28.4099
35.4438
118.704
54.8381
63.5738
33.0264
264.729
326.737
47.1896
34.864
29.6845
54.179
110.128
197.476
31.8807
78.4278
53.4151
56.7374
138.72
168.854
94.3394
130.031
74.1774
18.2159
11.1793
73.2875
77.8911
27.4873
35.4603
67.7245
3.68049
19.9854
42.9159
120.545
21.3977
119.372
48.6374
13.2419
58.52
29.755
95.9162
33.1104
34.6569
39.8965
100.402
53.5357
59.6619
18.1856
73.7613
25.1709
111.447
57.9996
43.8101
88.0886
27.4995
28.561
40.7104
32.9594
29.1111
36.2241
29.9673
103.666
56.5362
68.4356
29.6978
10.0686
58.9756
109.03
140.434
8.90615
121.987
40.0955
72.3119
12.2396
16.3579
44.2128
24.5407
18.3062
18.9004
40.063
48.5449
11.8667
27.3053
46.3863
68.026
17.957
70.6266
86.6806
62.6335
64.4743
3.2605
64.1305
13.0761
7.0108
89.075
62.0837
3.26552
25.8911
28.9298
39.5553
36.8505
94.0959
70.9318
21.8342
85.9603
67.0463
116.976
62.9199
30.9035
11.347
21.1784
106.931
75.8993
109.95
63.6637
156.063
56.6716
78.6407
57.3435
64.5645
19.3328
16.0277
107.068
3.12649
118.627
13.9564
12.058
111.507
3.34806
136.923
3.05304
3.39017
178.819
15.7913
12.2262
2.94675
2.81708
111.647
94.4784
83.7008
86.6364
12.8815
16.1111
70.3577
12.3525
3.13425
2.92293
104.781
104.168
97.0534
2.82103
17.9453
13.9805
16.416
13.315
13.7114
3.35178
4.11748
183.966
2.81301
114.818
2.95086
92.886
155.122
86.7791
105.461
101.915
22.2623
118.28
127.433
128.862
8.11203
142.85
17.802
325.624
21.5479
94.172
128.147
79.1034
84.4844
164.984
127.932
17.3764
105.793
3.48784
12.4069
12.2089
17.7599
2.94651
8.62156
18.9896
95.9825
23.1804
136.573
108.66
119.966
142.081
14.8554
10.0368
107.854
26.5205
14.5125
98.2726
3.36346
144.865
114.291
84.2987
48.4506
17.1995
115.749
15.0461
12.1972
124.061
96.665
105.025
55.6305
140.889
123.305
152.205
127.335
148.58
36.6013
22.0058
29.6868
152.816
97.0976
4880.62
34.1776
3.08871
69.7676
17.5552
20.1192
49.2501
19.4462
282.086
83.0738
28.0746
103.119
134.262
19.4903
10.6214
412.725
153.676
133.433
113.769
170.218
168.697
245.452
29.0318
114.572
37.8963
37.0792
3.27128
154.428
38.1119
51.1042
10.249
48.2284
135.06
25.505
31.6082
3.84766
103.752
32.8902
131.287
212.916
12.1814
49.7777
38.4068
149.312
51.9981
2.89481
7.82306
29.0265
45.9312
12.7031
50.4203
11.6798
170.453
238.306
39.6055
11.4988
31.1475
164.199
69.9278
190.31
45.073
234.083
45.9972
205.754
18.088
9.74007
122.666
19.9158
41.6444
143.768
143.666
44.2406
173.609
214.455
47.8811
24.5733
61.1607
213.324
117.596
16.5764
9.96005
18.0312
33.3817
66.0768
3.06016
30.1259
22.1781
13.6376
41.3941
55.05
12.2941
66.0741
238.111
171.348
22.565
35.697
22.052
71.3476
19.1071
17.2527
21.3609
23.788
100.391
143.242
144.702
42.4147
24.1942
21.5648
36.775
68.4255
34.2977
14.5162
29.4314
10.0433
21.7595
91.17
25.633
166.52
19.9728
22.1173
143.41
106.836
26.4034
29.9857
109.01
30.3524
20.9048
13.2142
110.744
117.25
20.322
37.8569
16.4069
187.856
31.9936
30.6625
20.0733
136.448
21.5969
54.5927
27.2479
103.598
84.29
27.8443
42.6415
13.0762
170.239
34.4733
115.537
29.5995
31.7286
202.844
106.303
109.67
25.8505
59.9822
15.8689
12.0955
180.85
120.608
1.72611
28.158
13.8824
139.261
53.2852
46.6938
24.3848
20.8011
158.354
69.9633
28.3378
36.6206
17.0958
112.167
93.9987
28.3843
25.398
94.614
80.794
83.584
20.5916
32.2262
13.2041
21.2233
103.8
95.7394
15.4597
34.6633
88.4629
17.6483
25.5938
82.0129
9.7857
23.1782
20.2532
153.869
41.049
85.8508
273.007
153.934
19.4907
70.0884
24.6055
130.825
67.8697
35.5648
47.941
149.73
204.566
176.291
109.47
71.0941
128.43
125.543
38.1187
114.937
31.929
145.36
112.703
35.3047
89.9612
60.227
42.1744
30.5214
147.375
35.585
57.9803
30.6841
24.855
29.5028
27.5468
28.965
138.125
138.63
43.0293
32.567
36.3512
19.9378
264.594
23.421
27.5886
135.331
46.4053
87.9335
135.755
57.0244
13.0933
31.548
131.797
125.4
40.7859
143.297
102.244
287.432
58.0467
45.5806
131.803
124.085
133.321
24.9642
33.5785
126.084
110.797
18.7577
215.795
213.34
60.3679
46.6483
130.507
136.266
33.5011
131.534
217.013
127.854
62.8095
129.999
97.4164
102.59
177.324
34.9799
59.6293
164.036
214.442
45.1345
56.3477
171.27
73.54
74.1359
40.1127
190.355
121.167
95.211
131.889
55.7091
543.453
202.047
35.3135
46.9092
643.142
248.503
29.9084
36.7233
922.044
119.961
41.4208
39.098
156.542
200.243
19.6462
143.381
29.2269
157.016
27.1232
86.7753
249.625
36.6713
212.486
48.316
51.8364
66.1718
34.2926
95.2842
62.9074
105.874
40.2769
123.82
79.3909
45.1446
81.9672
154.768
184.605
463.339
58.5173
140.261
23.6961
19.7302
118.564
263.96
93.8739
190.601
135.302
113.012
213.737
32.1722
178.577
32.0518
123.292
28.1893
135.849
43.4928
103.39
40.9856
26.7221
33.3434
30.9967
99.8209
18.4481
100.199
26.5223
298.477
71.202
39.4145
162.564
40.0596
24.6263
34.0758
96.1871
26.5308
133.83
28.6041
30.152
32.2358
48.9183
45.2652
204.695
202.038
29.6975
127.259
112.306
20.3494
254.271
116.726
71.7119
49.7125
126.263
265.527
39.2915
192.879
122.982
204.108
118.041
136.639
19.9009
23.0205
101.995
155.218
98.3574
48.9019
3.30092
189.29
29.3865
2.86594
54.1204
223.635
3.00307
113.437
60.8118
8.65357
95.4611
8.39446
94.9046
14.0039
3.51561
40.3148
120.519
65.6169
193.133
82.0795
2.80229
3.26676
290.446
110.357
112.758
72.2249
136.546
126.054
2.81192
3.13104
2.88732
12.8633
3.0991
162.883
40.5377
2.40489
37.4741
2.397
9.27884
13.3532
10.3434
3.33146
3.14343
12.7787
33.9548
10.4211
2.47222
25.4031
115.248
3.01508
119.06
23.7916
105.809
10.1302
106.084
125.402
8.36332
96.8399
3.0906
135.919
2.76368
154.685
187.661
31.4702
32.0514
9.74022
116.437
12.0095
39.1741
9.0061
228.187
61.5452
12.3728
125.079
9.95931
75.4652
3.24886
27.6925
12.7253
91.5523
12.8439
156.524
30.5141
11.4628
8.73408
31.1606
2.85272
60.738
2.65044
202.624
54.6613
118.067
132.261
42.4041
99.431
201.382
151.278
40.138
38.673
10.4015
148.207
43.2026
160.251
21.4893
13.5023
26.8124
118.207
30.3801
26.541
32.8524
100.518
44.8475
31.7931
46.16
24.7177
16.8791
13.0778
23.1095
23.3501
37.6749
13.7999
27.4607
120.115
121.868
161.16
12.2821
15.8179
20.8914
108.909
88.357
36.4903
134.711
15.7678
31.6191
106.271
114.224
20.3758
38.3208
27.321
16.6743
19.0361
25.2049
28.9901
3.25079
22.0311
20.5682
13.3544
39.4224
105.577
17.9453
14.4188
35.055
39.1294
46.3812
19.3453
25.0325
25.4774
25.4074
3.82452
27.7058
33.444
10.4938
126.216
122.658
36.6976
3.65263
12.0447
31.5878
32.5699
125.719
131.647
12.378
105.734
136.169
49.1852
26.1704
30.186
25.1693
29.967
141.87
14.6976
45.7907
26.8294
40.2208
27.654
18.0889
17.3158
14.8148
3.53171
22.0115
26.5211
13.7995
21.0796
43.3888
68.1159
35.3971
233.914
164.404
11.7545
183.74
148.744
148.609
126.895
134.007
129.709
165.938
25.8706
15.1588
475.916
141.361
306.224
10.0415
246.534
47.462
170.901
172.876
91.726
27.474
21.6118
53.9543
28.6503
8.77347
148.137
11.6828
70.2089
21.4089
188.301
4.4766
222.105
30.0995
36.0493
13.5112
64.3218
130.801
173.987
136.405
133.195
41.42
25.7054
53.5581
113.636
26.8763
143.488
22.9458
206.784
3.69987
29.2316
233.327
32.2301
69.1222
20.425
29.5778
14.4492
181.296
237.27
177.319
128.745
88.3522
30.1168
130.396
42.0275
20.597
120.396
127.122
254.28
28.4546
22.2639
37.1309
171.348
66.0926
256.639
145.44
9.77197
162.435
23.2093
27.6468
20.4245
162.926
228.867
62.4189
167.729
164.285
153.94
30.8625
61.1477
201.894
109.07
4.93972
87.5878
23.5977
11.607
56.8275
34.7949
29.2677
190.635
178.516
61.7266
47.2531
1063.89
36.87
148.012
37.4529
17.861
48.415
18.6941
179.162
53.7135
26.0391
41.1157
73.661
37.689
31.7776
34.3682
21.9692
33.8323
75.6726
93.0667
71.822
36.7046
39.6121
47.4664
23.8688
55.3034
33.2971
23.9602
37.7984
73.3834
124.603
25.9998
287.993
38.6727
212.364
56.3382
291.342
24.6708
23.7196
202.014
75.8179
73.0881
51.8347
29.2132
128.344
138.153
28.5033
29.6357
43.0669
41.9127
62.0371
2087.87
29.386
142.008
1115.03
41.5906
424.205
368.216
1020.39
341.68
137.528
108.843
114.823
55.6643
138.726
229.851
100.346
121.751
55.9668
3.536
37.5552
64.3493
36.889
766.262
32.4384
44.4922
388.13
94.6048
57.4909
32.8781
246.253
26.7541
30.7536
45.1232
358.505
3984.9
2587.54
30.2778
121.807
61.3581
62.0373
18.2308
71.7792
64.1041
99.0407
18.4046
250.642
43.7279
25.8969
12.1274
3.07991
63.5778
2.76989
69.1472
98.58
64.3896
10.4556
89.243
3.02244
11.212
11.9601
12.882
28.9567
22.5201
33.9132
25.3228
13.507
101.191
71.0529
43.8607
75.7659
12.6684
11.5461
18.6825
7.66925
95.3346
11.281
3.1616
10.0463
30.8436
11.0629
13.9434
112.179
100.385
10.4197
10.4626
10.7284
83.45
12.3215
82.0368
2.97612
9.79695
86.0918
64.8573
12.7932
2.50865
2.95668
61.0695
82.3923
10.6672
22.3859
22.9661
3.2778
12.7307
8.31477
27.9153
8.81644
43.4897
11.091
3.67401
2.89047
96.6895
64.8472
80.6445
2.93881
9.47817
37.1216
11.3886
84.8581
12.0192
2.62665
12.2698
10.6674
3.35891
8.7884
2.68399
2.75613
17.9074
3.17524
2.93717
9.52475
25.6361
13.4279
2.86259
10.2868
21.9365
96.0079
6.29874
2.92562
81.3515
18.6113
3.21279
3.34515
61.0997
110.727
19.9321
120.169
112.944
77.0803
33.0253
415.924
30.7378
60.5764
10.1966
38.5637
47.2172
28.8979
147.808
33.1853
41.4021
31.9392
61.0216
76.1854
216.755
112.939
28.0266
101.278
59.0058
408.694
22.2213
41.6285
29.9939
19.6631
56.0673
27.7529
35.3016
42.8181
37.6045
677.049
30.8936
43.4059
32.21
43.7686
41.16
48.6171
280.129
31.9007
28.4846
27.6956
53.6119
49.7017
21.4178
25.0014
130.051
23.8197
63.8516
34.9417
35.6104
126.868
613.027
338.498
31.2822
30.8057
88.5876
32.1294
23.4972
124.972
215.906
49.6939
203.735
224.26
41.9552
66.2742
28.2105
27.215
3.15207
24.6216
187.191
174.214
208.705
28.5542
38.2992
31.7371
29.5365
17.6071
32.5812
302.86
210.564
57.6746
46.6213
27.997
104.743
26.679
225.511
314.36
31.1668
29.6001
30.8806
20.2795
36.1519
45.5457
3.39385
50.7101
176.038
50.1183
206.979
28.4843
71.8361
33.1204
48.4498
20.1661
178.229
49.0009
73.5188
147.822
297.834
177.712
23.1244
54.0366
18.7405
126.663
236.506
41.5441
244.584
36.6375
16.0923
34.8085
479.582
324.02
42.3768
43.508
114.629
183.696
263.677
114.93
46.4881
23.4905
227.021
378.112
135.321
137.853
283.928
41.2244
45.1776
256.382
146.413
25.8666
140.591
29.4909
176.448
289.625
12.8271
32.5326
28.3351
49.9427
233.542
23.9533
12.7496
272.441
83.3212
179.618
86.5406
201.451
1449.81
324.566
289.512
279.106
244.195
259.085
70.4999
199.139
58.465
392.185
263.56
34.8619
158.239
27.9123
360.082
112.241
202.753
109.717
194.548
318.942
707.399
37.2321
353.937
46.5722
95.82
23.8834
26.2188
250.232
313.35
58.6776
38.4456
326.454
144.81
380.852
253.222
25.7798
109.279
77.1624
115.823
46.7498
103.123
241.807
112.67
46.0599
49.7116
41.1083
128.197
64.9159
26.4316
201.696
41.7867
28.4397
87.2987
120.85
33.3158
179.016
43.2368
325.671
42.7198
17.4126
27.9584
59.5263
22.1306
156.489
137.146
48.1509
38.838
275.119
37.9697
22.2503
28.4536
371.193
27.635
72.3002
58.3191
38.1327
35.7481
718.976
30.2701
215.854
413.13
54.2988
138.274
43.8202
203.023
35.8023
88.6118
47.4394
33.0701
848.109
31.393
95.3779
33.7606
96.2773
109.145
39.2022
64.1945
57.2506
36.1089
161.753
38.5548
43.8574
40.2791
29.6588
41.2522
138.56
212.172
265.22
76.2306
268.132
149.789
214.18
47.6434
57.6701
27.586
284.279
2.94585
37.1211
185.573
210.545
163.521
35.4882
45.0325
52.176
34.4701
132.807
159.013
41.473
203.986
186.607
198.201
178.823
31.8677
67.0035
297.712
105.276
123.575
473.349
140.555
1876.64
137.841
119.013
133.496
118.091
43.1671
169.188
5.67286
12.0376
14.0555
10.4888
12.9018
12.6559
121.709
3.25262
19.95
34.8011
13.6602
100.884
182.749
11.4837
44.7711
3.04831
148.366
42.6741
12.8703
2.62808
88.8667
3.0885
210.935
50.1465
2.88038
136.183
26.9025
11.589
33.1055
21.7391
12.6423
3.05653
202.173
126.442
12.6429
74.6463
81.7828
53.3151
53.3873
3.24166
11.2923
13.23
11.5851
26.7956
14.1598
128.448
139.289
110.256
11.9822
150.258
133.212
10.5986
141.835
10.64
13.0294
2.96738
12.6608
98.3505
101.018
11.8952
9.68937
127.017
3.28031
10.6408
224.461
198.559
137.163
11.2754
12.5617
10.2915
139.222
23.5574
25.044
12.7431
112.224
15.2101
10.177
100.097
116.407
3.33897
129.221
12.4442
3.27792
174.293
15.504
135.288
142.544
12.7412
2.91406
103.777
11.8814
12.4027
117.27
2.86239
10.605
174.914
10.2746
10.0062
12.8567
2.71211
42.2219
32.0192
19.9503
72.4676
32.2032
24.2364
132.026
68.0126
39.4723
33.8582
159.606
25.4964
24.0603
96.7196
138.883
138.053
30.1142
39.0779
158.078
183.881
40.7865
48.9187
224.004
26.0436
112.255
25.0731
35.4757
91.8826
26.0986
174.579
142.485
77.9414
126.008
86.8361
181.387
178.925
139.246
97.8977
111.069
47.9677
31.4185
44.9677
51.1741
107.766
27.9622
84.0273
25.7872
43.1323
141.273
36.8673
28.8398
195.542
38.5677
142.44
19.7267
37.454
33.2978
33.9977
42.352
33.8257
14.99
40.8724
117.481
116.05
20.6667
239.296
57.4486
37.5121
26.0872
54.9068
25.3716
37.4212
39.2424
85.9457
59.0998
33.8043
43.1579
129.668
25.6318
148.762
70.3672
56.9873
39.3888
25.6364
64.5985
115.853
76.9641
37.3667
57.8953
35.0261
42.5386
119.872
111.246
28.5893
20.9158
33.9133
28.3549
38.9658
199.624
23.1726
22.3667
92.8433
28.714
37.4229
83.3496
37.4672
106.863
101.862
33.0557
336.974
72.6524
109.813
104.852
147.116
97.9398
56.2467
205.479
138.133
31.4785
442.299
117.814
139.868
119.844
209.986
146.177
91.8122
27.537
22.955
125.34
129.553
132.48
114.267
27.6178
18.7344
128.447
151.546
112.106
27.4412
14.146
176.428
3.96156
34.8194
33.39
116.059
24.2936
98.4937
28.7678
24.8125
25.8488
150.473
13.9263
47.4583
44.873
115.721
31.6349
55.0164
15.6584
136.786
88.4617
34.0494
116.721
78.3095
261.998
94.3937
17.8589
32.9181
60.5658
57.3874
49.9538
63.9625
62.8755
64.2259
21.9205
49.6554
194.002
69.0782
109.02
134.865
36.4563
62.8296
34.9588
206.516
132.705
91.8903
103.969
125.627
91.9965
23.4903
60.4498
3.76204
20.69
59.0366
162.374
49.2262
61.0249
25.7914
10.4722
76.5326
26.085
103.281
163.258
105.721
167.978
177.234
10.5913
19.0815
19.3273
188.461
118.704
17.3686
115.701
30.1141
30.4942
151.945
28.941
46.0381
31.6671
13.5947
118.278
145.99
118.878
120.349
37.7947
121.662
126.759
167.176
179.731
10.2898
81.6281
165.865
25.5476
29.3745
136.913
122.458
92.5545
145.998
89.5707
180.45
243.753
151.862
35.2924
144.99
97.1437
114.714
115.684
21.441
54.9207
178.734
152.401
21.5758
23.0062
10.5315
27.2289
225.868
99.449
14.8885
60.2505
71.5762
60.1332
294.681
28.4359
101.762
100.306
40.2428
185.75
22.4631
97.0444
106.232
33.8319
115.52
12.0129
29.669
180.572
11.959
120.403
127.945
28.2752
118.007
28.7644
103.316
47.1019
15.1677
18.624
132.884
27.4263
19.6229
35.1168
3.1524
21.5236
104.103
139.633
27.1545
17.3328
57.8142
164.567
156.138
37.3371
39.4405
12.1979
38.9205
89.3834
41.2333
138.369
1.64729
32.3663
62.4854
196.526
50.1718
131.443
33.8697
13.1665
14.2372
101.043
87.0837
110.202
39.6002
21.849
12.9464
85.1904
38.7596
68.3428
30.0213
15.8744
21.4615
2.05268
23.0162
166.999
30.9726
21.8817
100.131
127.267
28.168
100.095
21.4539
28.4819
34.249
84.1811
87.4781
9.90981
128.756
160.382
113.428
236.899
20.034
172.001
9.33737
10.8085
33.3012
98.2649
177.44
94.7558
83.969
48.5444
95.2865
23.2993
68.4927
26.7483
32.2828
39.3798
26.1076
90.1196
21.8228
25.767
86.2367
371.8
11.9424
103.415
91.709
28.9799
15.809
134.729
42.9514
120.247
26.2751
246.15
34.6273
55.5209
25.8228
84.0119
19.6717
54.4689
103.058
95.7711
94.6781
77.4792
145.645
94.6678
155.751
17.1301
7.8368
69.4621
35.4493
27.9109
9.88049
86.7403
76.4492
2.07915
22.3752
148.876
118.767
7.56525
112.195
84.9169
158.399
12.4771
129.396
16.8432
10.4861
154.704
13.3576
28.8422
13.9757
3.70646
145.828
76.7553
3.36556
84.4475
27.4095
4.01036
94.454
12.0997
91.7803
4.66218
68.9012
199.577
4.2844
15.5181
12.9595
17.1976
79.2435
55.6283
12.5703
127.322
7.89085
77.9879
10.0112
9.59499
124.527
22.0978
7.69245
129.721
13.6603
13.3449
11.7985
13.6297
11.2363
4.48436
100.551
101.818
55.7311
25.7529
109.612
11.7018
3.85397
4.67282
28.3718
75.4244
57.8098
3.18839
13.3934
3.34899
26.9379
4.59557
15.1905
162.948
120.751
12.8885
149.954
141.644
12.2515
4.7236
77.6212
150.323
123.406
136.221
134.85
12.6329
13.6346
3.9767
169.776
7.6253
126.177
75.7448
199.404
12.8209
4.22179
112.455
3.74729
4.35132
160.058
106.363
141.664
13.2928
12.1159
9.25763
161.41
82.3548
24.3219
163.737
105.987
29.1764
14.4067
102.923
3.79898
17.7325
136.942
9.98601
28.7151
13.0829
72.9955
104.016
161.256
127.432
2.95688
3.36986
88.6428
122.067
123.899
298.265
3.00323
170.286
182.871
3.20887
107.245
2.79404
10.3825
3.1227
45.817
130.124
15.4008
147.771
23.317
3.53034
97.1306
168.139
30.6716
133.001
10.1426
98.4381
172.2
11.6901
202.85
25.8508
3.20269
110.504
11.8619
106.458
128.403
134.979
39.7197
117.315
159.525
10.3032
38.5534
98.956
46.6779
2.95746
112.071
112.121
69.245
3.2764
120.535
3.28596
3.49161
59.1817
158.866
138.457
18.8779
160.416
32.1937
99.2788
3.19732
77.948
111.353
17.9555
131.458
18.5109
11.872
109.11
129.524
89.5559
117.046
116.615
69.3881
11.5537
46.4254
122.655
321.019
4.23209
128.923
122.601
151.674
64.8297
121.381
14.5092
11.6529
171.645
94.6744
10.8237
12.4165
170.267
74.2008
35.894
99.6766
32.7468
26.4606
243.499
12.6071
42.6945
66.7473
101.547
46.2763
34.5624
70.5631
22.2932
10.6116
41.2192
142.608
28.1073
26.8204
29.3855
3.59538
20.3476
47.2446
174.135
46.0215
112.75
31.6417
17.4817
44.2064
58.0382
116.264
33.4152
94.988
30.2222
41.293
38.5197
27.8851
55.4535
46.8368
36.9937
25.0128
49.3245
25.463
155.191
26.9532
28.3347
70.8799
142.803
30.9316
19.7679
26.1558
74.2299
22.2666
40.3319
114.781
36.6258
36.9253
310.911
152.011
19.4195
135.293
53.8315
54.9425
129.06
150.671
23.5683
157.585
30.4133
28.7181
47.4829
94.1538
277.861
30.4091
29.7032
65.2148
305.093
25.1234
19.2559
25.632
173.779
213.194
122.795
149.519
35.4093
68.3622
163.236
35.1226
33.9988
54.6657
31.6339
172.029
21.0101
51.3017
38.6954
23.1339
67.5303
45.9492
166.42
16.534
287.612
438.153
40.6505
488.303
42.7761
160.667
125.541
662.539
1925.27
168.38
374.943
796.934
279.296
19.398
177.351
218.543
753.806
227.271
1153.01
101.586
308.368
31.4523
952.021
286.4
976.285
122.165
313.237
24.3889
29.2811
133.819
39.2595
469.137
222.171
149.277
1216.56
122.315
178.016
57.7006
175.131
328.563
396.501
103.225
736.537
48.6214
453.006
126.295
98.7353
346.471
207.656
18.5094
306.133
40.1519
391.286
164.151
1168.41
69.5671
643.549
303.008
350.281
240.879
631.22
1013.08
144.528
377.238
41.17
105.468
354.05
185.582
151.809
224.169
835.242
518.528
303.805
68.6499
356.892
262.179
212.759
198.175
40.5853
383.352
55.9735
275.565
16.3434
232.149
52.726
835.015
289.636
411.925
415.916
222.626
96.7629
148.752
213.838
320.609
20.5313
166.695
89.4574
818.822
214.084
423.686
161.603
27.756
202.607
198.01
274.244
207.679
20.4389
206.642
22.1812
25.5687
49.2928
28.44
276.504
184.971
183.849
310.575
24.5584
28.8026
35.2793
64.2946
26.1084
136.923
41.547
240.891
33.6096
33.3616
313.54
172.53
48.5791
27.8263
54.7632
71.4514
85.1184
147.738
29.9831
58.448
42.149
36.4556
24.8185
285.912
32.6612
184.391
123.878
16.4026
167.191
294.778
18.9138
76.2875
31.162
103.721
457.183
29.1775
79.7924
171.64
137.782
54.9817
38.2954
282.655
289.834
34.5649
26.8952
165.516
167.852
274.909
31.132
45.8463
48.384
28.449
40.952
20.1869
34.6421
68.8916
189.651
139.346
85.6812
35.7472
19.2153
205.297
66.157
32.6169
177.326
32.6589
190.574
30.4108
33.4234
158.447
175.851
43.241
256.124
21.4037
210.509
197.433
17.5799
394.833
139.451
386.948
40.9806
32.6204
58.7026
25.6835
273.093
583.458
137.498
7.88104
24.8243
11.8462
149.078
13.3127
26.8942
156.699
3.27565
28.1738
3.21827
163.671
135.797
84.2217
108.272
3.00683
91.3412
93.6603
156.289
13.6637
19.0189
45.2115
3.89262
3.99973
148.7
32.1065
12.8112
4.23854
108.993
33.3431
176.673
4.90584
10.9642
8.74925
139.807
93.836
16.007
68.0118
140.543
3.06178
11.0611
181.761
25.562
11.3156
23.4403
158.885
47.5208
10.3355
101.701
11.1272
3.19595
69.9948
99.3832
154.892
107.361
19.9431
3.82904
30.6468
13.3355
14.6331
10.6219
3.18765
27.2423
30.503
10.0638
11.5714
92.3157
190.77
3.02391
62.6783
125.681
192.288
31.1913
130.544
3.26141
252.033
32.1003
13.7482
11.8692
36.3519
100.527
130.969
288.318
126.135
32.2915
1.93573
33.8933
44.0554
202.307
9.27421
22.9663
31.4051
11.6273
95.8283
10.1426
76.1341
28.245
118.387
46.5586
35.3029
53.7079
1159.88
37.3615
52.361
11.6845
48.0147
24.6576
628.248
51.8361
241.714
269.922
368.626
47.2635
27.6284
36.2228
24.2945
39.7026
40.8857
30.9898
90.0317
30.4439
138.654
59.9336
54.7123
313.828
360.101
33.0669
281.373
24.102
58.7675
23.8983
269.865
39.0839
213.115
291.033
257.049
94.3202
42.4544
30.9186
23.0922
111.478
774.794
728.948
53.1776
41.1625
41.7167
27.4889
105.57
49.8296
28.629
35.4325
130.577
386.515
119.932
32.1578
1070.28
92.6647
1115.84
125.047
80.4362
278.654
16.2914
324.481
128.679
137.91
232.622
62.4207
82.5424
28.6803
30.8189
39.7636
29.1231
60.4495
19.6957
34.742
74.2788
37.3139
283.993
119.159
26.2231
153.449
26.6591
136.534
17.604
37.9144
894.408
549.231
1117.61
87.7059
369.613
714.403
26.5335
50.2592
90.614
105.366
31.6454
51.7461
18.1203
4.50549
135.322
3.85938
13.5834
11.898
3.37516
23.1559
11.6964
151.406
112.185
123.62
171.188
10.9403
3.42429
8.59608
12.1244
166.577
147.803
117.345
130.666
136.684
11.2749
3.48993
66.649
82.3092
157.858
108.899
14.0314
12.5169
22.6737
13.2002
12.1834
121.087
17.7661
8.84077
10.2741
117.143
169.805
138.911
97.2442
113.602
129.229
169.363
10.514
137.685
17.2252
26.8111
4.08491
124.487
140.603
129.871
153.034
144.131
3.25866
111.13
3.53059
106.496
12.4577
85.6161
143.871
3.45545
102.182
15.6263
90.4573
88.9838
15.6684
9.63317
101.667
3.26855
114.308
92.2352
12.6446
132.074
76.1655
14.3492
154.931
3.40434
115.958
3.73323
14.0648
3.27219
155.108
13.0374
3.72189
8.7405
174.456
3.73629
31.686
21.8333
103.272
3.83783
106.847
3.50379
2.94801
12.7814
9.66827
3.25159
187.387
125.29
128.675
13.3211
170.138
122.203
12.892
111.625
305.463
41.8665
11.3871
12.2026
3.07583
345.119
295.375
94.3792
44.0781
9.96503
533.707
8.55421
13.1737
40.9514
48.8356
31.9334
190.481
2.77825
3.07971
24.606
10.6495
177.781
149.358
63.2865
8.6001
133.765
27.8639
13.2962
11.4491
357.469
12.225
12.2983
10.7487
130.592
12.2812
12.9179
10.7264
247.853
174.252
121.87
47.8391
25.2139
282.97
52.0025
137.606
90.2436
187.987
31.5489
2.9601
210.065
99.3906
11.0767
25.3333
354.04
19.3284
113.218
19.453
64.2426
7.45191
2.69893
21.3736
32.0469
125.737
378.959
2.6583
10.931
23.2514
13.6218
24.8543
127.81
2.57755
109.818
11.6269
11.0051
10.6493
221.2
35.6985
923.134
12.3112
28.222
178.591
116.798
22.2278
249.714
40.7693
676.21
3.0296
12.415
12.3194
199.408
677.88
3.12294
2.70618
107.751
11.9325
158.862
24.0049
22.1918
13.5824
33.5769
153.885
194.64
107.322
40.5705
121.964
13.5836
132.786
10.0703
3.25213
126.775
232.587
145.845
149.551
3.23878
150.512
3.0762
56.6607
10.1887
68.0614
17.23
132.273
8.38402
17.7062
13.5638
156.064
15.421
147.346
13.7334
11.277
25.1099
14.4016
20.8356
9.26873
84.5619
45.5344
12.3449
3.54769
10.1641
37.4563
5.20679
153.594
121.26
182.919
12.1429
82.5497
14.8338
184.971
149.007
3.61641
84.7262
6.36366
3.33616
198.933
26.1054
9.05587
10.4129
11.6582
14.3171
11.2605
121.895
137.015
4.41725
9.00202
13.273
29.6229
2.89945
4.9464
13.3747
196.555
107.556
3.04133
23.0992
2.99302
132.161
181.66
3.82103
54.2035
14.2979
12.0103
145.316
226.044
10.6004
15.6188
111.232
129.634
124.108
179.234
3.23834
3.03204
186.213
13.2357
215.486
232.885
141.497
172.06
28.3594
17.5799
22.9475
39.8565
70.5572
14.8298
24.7864
74.7671
14.9102
26.2084
28.9847
14.7308
28.3834
17.9153
94.1467
3.372
10.2491
52.2759
32.891
4.71067
43.2124
26.436
3.76665
189.17
19.7177
23.9523
42.2796
34.269
19.6755
25.8802
17.9645
44.9804
24.0844
12.3346
28.8105
28.3189
26.9088
29.9389
29.5301
32.1132
31.6589
68.2253
123.938
133.936
159.438
32.6949
37.3133
21.1795
76.0162
21.1416
3.71243
88.5551
142.139
24.0411
124.339
11.6313
35.7012
114.222
11.751
124.405
117.678
97.2717
105.872
127.094
25.1192
3.47495
2.94024
30.5743
38.9169
32.7202
24.3939
32.5916
4.12884
43.6043
28.9052
25.048
62.6907
34.2125
144.848
41.8871
83.2515
51.9045
38.7623
25.7894
35.2451
16.3176
28.6066
20.9984
30.3047
24.0132
14.495
17.2491
238.436
33.1998
22.7866
15.2724
46.4077
76.3122
161.65
166.416
91.4074
4.78605
13.8586
7.8
15.1039
4.20733
11.8426
9.5276
4.24407
12.3931
32.4396
3.27495
18.4998
4.65585
3.99354
133.74
9.88751
15.1005
3.3224
3.63144
12.0664
29.2274
12.9747
11.6562
92.4059
16.3579
21.0173
8.53204
33.3695
13.5426
46.348
14.2492
14.7438
40.317
38.6812
14.2686
8.30917
3.68954
3.67306
11.6818
124.669
109.1
38.4798
3.67484
28.29
186.785
234.895
145.055
3.20445
12.4511
3.76554
4.41296
4.80317
12.9185
31.4734
11.0106
17.863
252.697
163.212
3.2647
3.47703
152.996
14.8954
14.003
4.59976
26.7718
42.1003
7.65853
3.8734
9.61004
12.6361
26.4568
109.5
4.50578
161.631
13.0608
3.55742
16.3469
46.1427
13.57
4.82663
29.9695
4.54208
108.13
29.9691
22.2145
15.1755
30.7571
12.2102
14.2483
3.99119
269.36
4.70776
3.73219
127.345
4.57962
11.1827
162.33
4.55439
4.06024
46.5708
17.7505
150.287
31.5514
51.4489
181.801
113.565
103.081
44.4379
311.212
103.527
62.9732
18.1931
153.644
67.1124
36.5096
99.8124
43.7181
159.162
193.828
13.7079
21.1062
3.38616
57.927
17.7573
141.628
99.3564
11.2777
47.0573
52.7662
95.2648
49.5796
94.4922
33.4122
22.1173
52.6276
75.3032
205.358
60.3686
39.6485
84.9407
3.64269
27.0364
42.0342
22.0661
110.075
50.2659
87.8461
76.0109
27.7355
10.0536
27.3312
111.177
57.2687
107.683
103.629
24.4612
26.9454
38.2743
11.9953
143.722
33.7148
34.5822
13.8016
24.594
16.8102
36.0343
31.2849
11.9128
25.7654
54.0253
140.4
136.504
142.943
154.937
168.688
40.3317
341.132
116.84
92.3396
177.168
127.233
31.8887
23.8299
87.4048
119.046
26.2075
121.044
118.531
44.7537
65.7754
61.0028
99.7673
26.95
29.1681
181.65
18.2264
52.4792
35.3776
106.825
43.958
227.333
55.141
26.9344
456.684
33.8173
83.6056
37.2961
75.1368
79.1058
67.7177
52.6431
31.4638
26.1973
57.8191
9.65765
17.0504
33.2487
17.2781
11.3346
38.0246
68.8512
23.9706
68.4013
19.3902
93.1381
120.755
55.8383
26.8576
129.964
29.656
14.2738
814.072
18.1961
94.5395
75.6556
32.1269
78.4911
16.9975
139.7
62.3114
105.668
100.928
164.366
87.5829
247.548
94.5855
877.566
14.9413
120.951
30.0601
72.1306
64.8433
77.4159
175.809
15.8679
12.2479
25.0942
16.1554
11.4644
50.786
107.707
35.6394
78.5512
485.354
43.2974
27.9615
23.8396
28.853
18.4452
121.964
33.9176
233.337
96.8721
129.352
36.4541
31.8065
73.2483
218.613
82.2751
41.6224
89.5485
109.16
35.3684
104.227
90.0225
16.6866
374.732
34.2763
19.5684
60.457
70.2927
31.644
58.1682
2.55985
110.282
31.0639
36.8315
92.0948
13.2566
15.8786
13.5586
13.7587
3.59696
4.40592
79.4298
3.73905
8.82139
105.41
11.9875
112.887
43.1652
36.9765
15.7941
99.9871
3.94243
105.422
10.7608
11.8495
13.1741
125.72
151.803
13.069
3.50266
10.53
170.062
21.2838
12.1582
29.7034
83.5662
14.1899
130.602
14.3213
4.02499
137.693
110.427
10.0116
95.297
72.816
3.85453
13.7837
108.719
149.255
164.636
16.6812
3.36588
12.6562
47.2732
12.4381
13.1493
3.84893
12.9433
4.0519
14.7817
153.533
123.163
192.49
3.63195
11.4044
30.9827
38.6795
122.603
124.318
118.946
12.185
6.65261
12.2575
3.90915
149.473
13.6978
19.127
37.4497
10.4526
14.2554
14.7443
13.2045
34.3228
11.8663
93.6998
68.7471
172.155
9.60617
12.577
26.2444
11.8113
4.91677
136.524
76.458
226.56
35.8653
166.088
147.874
178.307
41.8298
4.21249
4.34469
51.0272
262.022
158.375
12.9207
32.8842
3.54239
11.8717
3.36425
109.069
110.522
11.3321
156.367
34.3003
89.9956
39.3972
28.5074
81.2291
12.9355
15.0382
3.3999
119.51
102.286
123.053
120.989
215.665
118.316
14.5143
20.3991
168.129
9.71493
46.0787
77.1025
12.3972
119.753
76.9338
236.345
131.355
44.7951
735.182
3.09611
8.17913
3.41441
9.98141
13.2561
8.26571
196.839
27.1094
97.905
3.41183
3.20864
347.301
209.163
108.853
26.1883
11.6233
118.21
13.5195
115.772
26.4065
19.8645
93.8859
3.17801
18.8038
219.755
13.3356
14.9044
20.402
109.336
14.9464
143.918
180.898
31.3505
118.681
14.1449
131.364
80.7669
3.00479
12.3244
10.3586
10.392
10.797
13.6893
85.8439
9.10414
25.4229
340.272
239.533
70.4355
3.52978
10.5961
3.07039
144.597
127.565
25.2075
57.8324
13.9452
53.9172
98.2867
125.375
52.0146
98.6119
145.392
144.113
8.50396
60.0615
125.078
34.1872
32.9027
49.4904
21.6183
30.3854
23.655
128.042
29.7024
16.6003
61.898
72.8195
99.1912
28.8427
144.643
213.884
42.9534
432.034
31.4719
35.0102
26.9529
18.5448
11.7264
19.8332
172.481
148.915
89.2197
78.4404
24.8038
16.0022
48.659
20.7676
8.83527
138.103
27.6881
58.2327
19.2123
24.3743
142.97
143.858
286.401
124.005
22.2969
132.664
219.835
29.8583
35.9425
113.556
48.4659
17.2264
45.0209
61.4929
24.1866
148.326
26.361
65.4717
94.5404
22.489
21.4005
28.0485
28.7269
99.6567
45.2051
116.52
202.263
31.5004
35.9195
35.4862
123.683
251.912
440.519
27.214
50.5076
314.949
181.59
49.51
120.439
170.159
123.384
102.86
25.4176
24.8467
13.3555
22.8335
30.4183
24.7153
21.0486
11.6289
27.8502
123.179
46.7888
30.0694
13.5525
29.6614
16.4005
23.2106
26.4697
23.0507
32.8284
32.4038
77.2718
21.1704
43.7386
59.9015
3.25403
32.3441
143.471
41.7444
22.0431
25.0485
25.4528
105.296
25.8347
54.7743
148.788
29.3431
26.2804
11.2013
23.0203
17.9884
116.536
109.387
320.321
58.7175
41.5923
50.1386
116.34
23.7154
50.4451
91.4072
35.2059
30.8556
41.7865
26.3565
25.1934
154.762
32.1042
31.1121
30.2607
87.9854
41.9495
38.6569
31.9254
96.776
44.3337
114.02
119.067
33.4081
3.36303
141.422
96.2268
37.7054
14.2651
121.91
58.8845
158.991
28.0816
27.4177
35.108
25.8864
88.7782
143.903
70.4482
39.5526
29.717
32.9638
28.4354
27.6633
37.6581
29.859
37.1523
22.4307
25.29
64.8637
84.1312
25.5324
29.0721
39.156
49.4764
41.4446
143.305
32.6791
136.748
133.926
28.5725
37.6779
25.7512
31.2229
42.3976
70.6653
27.411
85.0923
30.8585
99.8624
11.9432
52.0972
178.286
22.3219
34.665
561.293
1246.93
2228.54
59.0967
30.1385
31.1003
1044.62
27.9639
77.9885
81.8554
26.6499
74.9639
490.277
468.521
58.9755
28.3088
2718.49
135.794
1237.85
1660.68
1206.56
1996.73
16.1151
34.8621
121.965
720.837
407.481
21.2989
32.1368
56.944
129.956
191.242
54.0023
67.915
37.1213
200.515
31.4692
67.1441
51.7286
954.416
43.719
322.398
60.9326
29.5591
61.2473
62.6547
815.656
596.954
3.90422
572.889
133.377
30.3573
54.0174
201.517
205.171
534.93
1637.23
119.683
29.4305
322.343
109.633
274.683
35.6156
541.151
62.5623
2046.6
144.451
45.9509
213.779
28.0637
608.516
687.601
2020.07
814.521
503.465
38.5271
161.043
83.2833
38.6791
41.9836
68.2006
79.2168
141.772
218.959
1513.66
1369.58
1683.14
53.0485
23.6559
28.9735
19.418
104.98
1412.23
253.709
55.5943
47.1763
404.519
44.8831
78.0206
15.4847
95.204
98.3899
41.8338
135.832
36.0993
33.336
129.7
108.608
3.3959
145.793
41.4899
18.7008
96.757
24.0989
53.2102
41.0227
43.7932
76.6134
125.65
29.1711
90.3445
70.3248
177.919
243.301
32.895
47.8783
151.921
35.9301
37.7809
214.536
44.5039
251.643
222.196
112.452
52.2574
3.23703
40.2979
14.6537
115.658
48.031
35.3777
22.5005
40.3262
30.2957
24.7083
31.5115
160.788
27.9012
238.566
111.627
20.685
105.04
64.2209
120.143
59.6959
32.0688
226.527
41.8563
183.737
227.323
110.596
169.847
52.4005
38.8768
37.5961
53.6771
61.6932
35.7559
47.5353
29.8358
72.7324
25.0733
154.193
28.9044
129.06
122.057
160.153
53.478
90.5905
42.1099
25.7266
35.3242
26.1157
36.7095
61.1706
33.6682
61.0447
216.267
36.3001
38.166
66.3821
38.074
60.6825
34.5018
38.6214
36.2236
151.554
124.561
161.66
22.8721
124.595
3.19081
3.52264
20.3695
42.1413
121.079
22.1039
15.675
10.1774
24.6074
159.664
15.2128
3.47295
10.1374
24.476
14.4748
204.157
29.075
117.091
25.5541
67.6967
27.8808
3.09202
2.81231
3.48164
3.30386
3.36845
35.625
3.37738
10.9695
10.0828
3.23354
3.21147
39.6822
17.5288
12.3376
40.4819
2.9454
2.85554
25.1998
25.2154
85.955
3.05165
56.8474
11.2012
9.30247
12.1596
9.93028
131.807
3.13015
3.12845
48.8208
118.556
15.38
12.7536
30.4672
3.03882
76.9851
71.6985
21.1806
283.162
10.7624
73.674
19.4569
62.1516
24.642
121.234
4.17728
87.0559
64.126
2.76748
77.1534
4.45752
23.3168
81.4359
73.8861
36.1066
3.0751
16.0163
7.36184
13.5215
2.92419
166.828
3.19948
21.3343
90.5389
2.78934
23.4324
10.5499
30.6211
64.5073
7.5631
12.1083
28.1147
10.3714
126.439
101.3
89.7971
73.3263
3.31992
22.615
28.16
32.6886
126.973
260.03
221.354
136.187
28.071
10.7283
137.45
209.128
150.823
33.8037
149.048
3.48753
132.216
3.5831
134.325
30.9754
27.9397
223.029
258.954
46.3073
22.8505
4.05444
24.7631
14.5329
36.1834
29.7791
42.6397
3.72422
110.931
95.6695
28.0645
27.1899
231.925
235.832
14.7699
51.514
24.4936
108.93
31.0183
33.1404
3.72558
160.571
3.38911
170.417
34.6536
45.294
112.34
38.0033
20.4427
11.9264
165.407
139.784
104.23
169.703
154.28
117.1
24.7866
60.2357
123.012
3.51347
23.5716
157.65
192.842
218.232
28.6107
75.5714
97.1635
11.2299
12.7039
30.1196
46.1323
153.156
42.1983
229.752
142.453
32.6064
12.7764
167.156
51.2297
123.345
12.3176
28.0477
281.712
15.8771
133.238
141.886
27.4607
17.9963
112.618
25.7288
17.0977
104.985
225.604
18.3116
10.9007
973.655
142.986
82.6957
28.2057
115.395
256.271
31.5072
111.293
29.8953
113.166
22.6189
253.009
162.24
37.3528
33.4912
18.4861
117.898
38.8646
45.4444
37.5859
39.1896
120.755
201.989
38.5582
39.5503
162.228
52.19
144.469
40.8414
48.0608
167.147
70.4409
3.18531
40.6245
40.2908
54.8233
370.525
76.1803
173.303
32.6668
113.27
41.4019
29.5553
40.9868
31.6738
232.664
129.079
31.396
101.377
28.3044
30.6079
138.86
107.8
107.431
15.6819
51.2258
21.5027
19.2695
44.7129
126.439
18.9114
209.882
149.142
60.3246
68.5813
44.6145
30.5331
23.9322
22.2922
22.483
73.2608
32.7284
103.668
33.3639
44.5167
103.724
26.0773
57.9689
59.6417
172.348
69.9265
22.1809
34.2043
26.4849
114.339
90.7653
108.538
100.149
52.8428
52.5965
42.6493
177.61
30.3791
166.781
222.111
33.3961
22.5789
145.062
29.857
32.9472
89.3288
113.152
114.677
112.693
41.3376
89.912
44.0104
151.171
22.8205
3.78011
36.3321
25.6705
140.357
388.69
58.9488
149.312
32.4578
93.6411
157.157
122.077
135.694
147.012
99.7542
141.369
21.9284
102.654
117.243
4.91648
9.88528
10.7597
38.9043
26.2021
111.82
21.2993
3.30259
23.4719
3.20753
203.571
3.19222
42.0902
2.67974
21.6689
8.4506
184.275
103.286
15.1736
21.3235
48.9021
41.4609
173.521
67.2629
37.6034
57.1427
12.7219
35.033
131.765
187.261
104.314
12.7356
9.67884
11.1888
43.4832
15.4361
17.1321
239.743
11.9926
38.8867
24.5167
49.7944
329.357
37.0237
22.8099
93.7613
45
8.40851
82.3844
69.2801
35.6066
175.876
13.9549
3.68607
12.092
149.932
12.7957
30.8653
38.175
15.1833
12.2985
215.699
54.9913
118.395
29.9906
3.71885
43.4866
83.8789
40.8198
3.08218
139.082
109.984
31.4052
201.072
30.2171
131.592
213.575
92.6862
52.1243
168.593
190.515
67.0864
131.544
26.5643
132.264
133.889
137.479
144.972
54.3648
145.676
114.333
131.518
160.269
214.419
109.995
32.5307
27.6041
120.986
127.977
130.037
71.165
56.9718
20.7337
122.917
17.6162
154.95
23.7765
120.944
124.261
109.516
9.35309
221.184
191.781
90.9743
139.096
113.696
132.403
17.16
264.513
194.953
115.256
48.0206
158.749
136.001
93.378
181.398
196.507
119.871
143.395
174.119
54.4797
144.953
99.1126
135.032
149.175
40.0312
28.841
88.8249
41.118
23.9112
51.2308
175.121
171.068
188.915
170.191
185.103
179.466
50.2188
153.702
121.449
230.149
138.839
160.657
98.7366
158.829
170.32
161.087
243.983
154.796
172.003
201.652
26.5153
127.478
32.0561
111.792
145.09
30.6962
128.646
94.6901
16.2014
141.289
136.556
176.724
141.31
137.137
24.2187
404.631
86.3623
157.267
27.6126
29.0349
33.6434
90.1401
42.0318
32.8055
160.435
90.3539
251.252
3.57827
94.6715
181.709
31.6346
30.4685
40.3506
44.1659
42.6852
60.3967
23.8168
29.4881
30.1139
52.1777
140.54
110.67
21.4479
39.2316
157.411
39.3993
18.6186
153.134
28.8198
42.3602
39.7336
31.6048
45.5522
157.715
56.5463
29.6173
30.8078
27.3673
166.836
145.945
50.386
26.4543
42.6903
46.8304
110.891
46.7501
27.379
44.3628
30.2691
17.7509
29.7816
36.0399
22.2369
34.9903
33.8524
130.118
58.7107
50.2638
30.9349
57.2659
129.715
136.626
36.8466
1736.5
106.66
30.9354
25.8153
35.782
22.1823
199.458
34.9861
30.7288
26.9868
115.861
39.0869
37.2617
37.7009
76.5759
281.045
18.7675
127.725
91.0702
58.6991
66.006
183.86
20.3298
27.7285
33.9103
94.146
23.5739
38.0771
29.7632
125.321
211.825
14.6027
65.9255
23.0465
51.1559
31.1034
16.6882
14.5598
14.837
20.6115
15.7855
39.0572
53.757
87.8585
26.0771
8.67172
53.4251
13.4835
31.3431
25.4739
32.2931
27.1477
5.36914
10.5101
38.6425
23.0459
59.1877
75.2452
61.8513
13.3608
43.6138
28.3637
13.2364
41.208
103.92
56.9581
22.4163
14.7264
46.3601
1.46389
31.9018
106.116
32.4666
23.2625
28.9098
61.9332
19.995
9.01841
58.4809
40.7019
85.2223
1.81992
8.15726
55.4658
7.97012
13.1736
24.1222
74.2419
63.6643
50.263
21.4366
17.748
7.10954
76.8732
10.8598
48.4804
22.2236
52.3994
28.2255
25.8156
36.2266
9.83559
27.3676
6.86436
49.2302
44.3961
28.4634
70.2943
30.8441
63.0754
13.1918
31.7467
6.83073
207.725
21.9436
39.9363
59.7604
48.5972
22.3417
27.7115
90.3255
56.6254
7.2539
24.8743
21.6752
86.2161
23.67
29.7458
34.4148
72.4555
35.0507
52.7943
75.5356
7.2503
178.463
9.65703
19.4194
2.08277
2.42996
11.2061
2.54469
9.21964
17.1865
2.65953
8.98515
131.965
113.261
66.7683
61.0619
82.2096
11.8249
75.4275
88.4785
2.42136
8.90615
215.13
30.6697
8.86782
9.07943
8.5428
292.264
97.688
2.54915
37.6961
152.047
14.3581
2.29312
99.565
2.07416
2.01922
2.55381
2.65516
2.65314
10.625
123.502
94.8335
1.99497
6.44586
2.41409
12.0826
74.1891
108.93
2.65621
25.6183
2.49641
98.0591
102.974
39.8069
28.5903
18.0856
108.137
118.648
11.2721
1.96543
246.079
10.5184
45.4764
94.5923
116.768
104.433
2.2197
126.753
110.284
12.2214
83.3584
12.5447
132.203
116.709
199.772
57.2088
7.54905
100.653
2.27104
11.6482
25.4089
124.285
76.1412
24.8416
17.4411
79.543
11.6385
10.7087
3.25756
2.27103
72.7085
27.5442
2.10474
2.29638
59.1594
124.614
26.0483
26.1338
81.4822
338.016
69.4592
127.131
12.0516
339.325
17.3592
24.7485
132.599
11.2873
6.71825
81.9484
25.0576
33.4353
28.8769
1.65471
104.699
30.5574
32.5466
74.3329
41.6568
1.71889
24.8477
101.344
41.9804
15.419
1.80074
86.6287
89.6755
24.7737
9.09291
40.2752
13.2064
20.99
69.2351
120.976
26.7714
117.649
10.8622
138.244
10.15
113.356
107.67
68.3386
28.3747
87.1394
21.1342
172.996
148.381
6.32746
20.5841
12.2328
31.1899
42.3979
19.7167
110.454
129.459
47.5026
30.0164
15.0063
72.4988
43.2388
25.0397
117.298
68.6523
43.2037
13.132
31.3706
37.8787
27.3533
19.8839
81.9443
162.825
95.1999
67.7258
10.9156
34.8942
42.3042
23.6145
13.0144
11.1672
29.2011
29.5902
100.471
77.1496
11.9366
33.656
27.9969
37.6829
118.444
17.2608
94.1591
83.7732
115.693
1.98992
68.7727
30.4241
74.8215
100.202
40.7798
81.8762
29.5001
61.7539
41.2831
98.0676
18.7423
26.4274
133.811
102.384
20.7403
29.8992
85.9353
81.2679
14.2694
20.9142
50.1083
54.4128
78.232
93.9351
52.1676
10.4636
20.4802
28.702
59.3444
111.995
167.05
85.3754
108.52
89.5177
403.034
21.42
18.2309
26.9025
19.672
11.1799
25.3735
34.2723
845.56
33.7274
98.6269
71.822
141.444
24.8911
29.0282
28.9989
14.5824
46.3321
38.0261
112.264
17.1917
128.437
9.08599
33.509
85.7737
136.686
28.9864
26.5306
527.431
442.033
89.7952
103.884
110.318
22.2744
44.7297
77.9015
16.5262
26.222
26.464
99.8024
55.2766
69.5613
108.883
152.561
38.532
25.3468
128.897
25.0996
29.9854
4.41228
61.3263
14.5548
80.4488
17.5911
150.936
36.1075
31.4114
14.048
77.7237
23.95
29.1693
104.891
79.5291
33.2992
95.1994
14.1637
106.51
37.0982
79.7485
68.5256
164.62
38.6401
98.8457
21.4325
28.7432
492.229
41.5776
222.36
146.331
106.299
381.21
901.563
17.8151
19.1038
24.1168
20.3593
25.565
25.2898
2.19584
26.0196
18.0031
92.464
74.0135
14.3731
449.031
20.4816
28.1708
194.916
92.804
103.374
16.2213
21.9164
857.905
181.341
36.2632
104.83
255.244
30.1475
21.7909
18.1075
1104.33
18.564
14.5614
26.3476
86.813
262.809
49.7655
760.013
29.0379
33.5045
17.1282
45.4623
94.8177
21.289
17.8021
138.454
14.4679
75.2544
26.1362
87.1468
646.323
2.28695
21.4391
81.0845
28.5868
41.7847
31.4908
17.806
20.112
342.314
15.7807
179.251
80.3425
34.8609
44.5931
90.7149
34.789
15.8717
56.8047
21.72
121.509
31.3119
30.5535
8.47344
99.4656
92.7162
37.7744
32.0109
23.4768
149.831
752.273
37.7214
96.4805
23.4423
10.14
25.3092
63.7748
65.1358
177.438
24.349
32.3625
22.7776
31.4969
939.827
29.8489
47.9833
138.033
21.0319
164.462
956.005
542.969
38.8465
31.7085
26.164
1036.85
215.684
37.966
80.9834
22.3953
39.6988
563.168
57.4543
71.7761
426.829
25.9382
28.4104
940.48
531.865
695.421
44.1903
1280.66
86.2275
103.623
27.2639
613.069
696.063
2.51195
62.2547
40.3999
17.352
396.007
1597.55
316.563
947.753
29.8208
28.5143
25.2193
610.532
327.336
117.223
35.5565
653.986
821.898
406.426
20.4455
27.5301
49.5581
524.099
29.1199
1107.61
1353.04
30.1935
158.462
322.86
24.0977
52.1938
79.0355
27.0952
17.9424
1261.2
19.3758
46.4424
787.061
459.021
12.4613
257.843
253.073
41.4513
28.4392
156.008
187.9
94.223
702.762
57.2965
437.818
711.661
99.4314
42.7963
31.843
258.263
19.0811
33.0051
19.9404
8.26848
955.577
97.1574
36.259
34.8958
23.0935
36.3314
35.3402
38.7688
19.2882
126.348
23.4257
30.2417
24.348
108.458
23.0659
25.3275
114.516
323.837
102.506
23.5859
53.8969
37.485
21.3611
31.2027
2.58508
40.4599
111.051
11.4639
130.582
27.703
110.724
28.636
123.431
84.6216
59.4412
22.541
29.0529
91.4565
53.2384
137.085
31.4239
117.343
23.7451
26.8179
47.887
35.912
42.6121
17.3663
36.9422
20.9289
60.185
29.0503
27.0471
17.3004
70.8157
21.5354
2.28604
21.3677
11.4815
42.835
21.6303
27.2066
11.8947
11.7694
2.39014
33.5423
119.385
42.4498
78.1908
86.8086
134.442
9.17819
23.832
22.6338
62.748
30.938
12.7944
23.6498
8.43601
33.2373
24.8767
14.2545
31.1732
18.4254
50.7284
37.2512
25.473
27.5702
12.5559
66.0917
21.7726
80.541
27.5336
69.1814
31.943
189.429
62.3424
33.9705
58.3109
29.6897
35.1006
103.471
16.5818
70.2369
126.72
124.846
3.5541
36.1802
20.3074
7.75708
26.7084
2.13692
2.30674
5.87369
1.82992
13.7429
20.5697
10.6388
1.7956
122.097
10.1618
19.8975
2.19538
10.9472
40.4863
106.202
35.3708
26.2183
10.3679
1.48767
19.0006
27.6804
11.2029
2.03531
11.1205
2.60458
2.17628
15.2869
9.34215
1.74777
18.8691
66.1947
40.5366
49.1928
38.5077
6.47736
16.3554
9.30603
2.02184
32.249
90.6468
32.8002
8.59681
20.2203
1.61651
21.6061
127.786
7.70809
27.9442
18.1449
93.8033
1.76925
112.412
9.52214
5.64095
10.6414
12.2586
98.7682
28.7164
10.1592
85.6026
9.12227
11.8623
11.1896
112.136
8.43251
9.96495
28.897
7.0218
28.1756
1.59122
27.3764
2.29876
43.425
1.99328
2.06114
18.1616
18.7545
7.29014
20.8198
7.73884
8.70799
8.29485
6.83965
31.139
10.9455
109.569
7.30658
1.91447
20.1963
29.6449
8.73204
8.44529
23.2605
100.756
8.01426
17.6552
98.2922
17.0581
34.9959
11.2376
16.7853
28.0977
19.5114
72.4587
20.346
20.5074
132.787
23.0845
54.3014
11.0665
7.64516
15.3667
24.3112
137
38.845
1.95107
118.052
41.5805
20.7216
104.293
8.05972
11.1067
21.6213
18.195
2.39213
8.35795
8.73557
12.5092
14.4653
39.3003
52.1659
165.936
85.7788
11.0785
14.4647
48.6285
10.7044
13.9675
144.425
32.1573
137.558
91.4843
114.597
1179.13
21.3881
47.4385
2.32912
37.1786
13.2217
105.972
78.7711
114.125
110.136
11.5604
134.32
125.847
95.6388
11.8932
121.608
17.7092
34.9209
2.05101
13.2874
457.72
21.076
99.6243
23.9539
18.5746
2.20226
34.0247
135.742
1.75262
81.8714
103.722
37.8146
8.73593
90.6791
27.769
9.45997
77.5099
118.178
11.8992
107.03
1.94916
33.3865
29.963
90.7764
103.932
17.8509
31.7924
2.00333
2.37926
25.2769
97.2839
11.7036
116.88
197.892
134.101
63.5573
97.0506
54.867
33.572
130.24
26.5289
282.261
203.874
34.7782
25.8268
89.1127
198.753
149.58
59.2046
186.046
188.812
199.437
56.3412
77.2691
116.162
137.046
153.736
60.9481
15.9807
243.708
39.9184
48.6179
190.1
67.5574
95.3123
116.443
149.431
13.9353
99.7674
269.812
51.9348
50.5164
24.9424
58.0581
114.294
205.078
179.672
1.74152
26.4604
96.8757
76.7855
226.169
38.2899
151.292
76.2291
266.461
52.6717
173.268
23.5631
19.0771
56.5637
155.756
73.7906
97.7894
91.537
74.7689
117.317
38.0619
278.957
166.474
82.0305
19.2015
165.753
136.312
135.426
98.1054
407.994
51.0933
174.678
62.993
19.6368
16.1356
132.753
14.983
104.379
48.9872
21.1893
165.998
235.165
66.8546
123.195
105.578
25.1075
36.6589
127.437
140.481
281.307
182.057
139.064
111.511
45.9611
191.555
45.735
194.204
21.0275
50.9215
11.4193
44.1603
114.341
27.1532
64.8961
79.5697
19.6054
134.448
33.3608
95.3652
124.034
57.8215
10.3411
23.9498
27.2374
10.8157
26.3498
133.752
24.7897
12.7715
16.4069
11.0662
150.639
1.74206
33.7969
171.751
26.8322
48.4358
17.7789
56.1237
44.1875
1.76178
24.3922
108.529
9.06199
66.4449
71.4714
118.441
108.657
163.235
10.2155
11.7078
26.1802
54.8285
29.4927
17.5629
23.6012
2.0676
10.3037
10.7165
72.6772
19.8609
80.4466
9.26368
56.7212
111.888
18.4477
2.33717
9.04537
99.9003
11.5668
63.7666
7.39371
29.1559
86.4748
87.6433
82.606
12.6754
19.9829
30.9705
67.0088
117.227
8.03137
126.612
140.588
20.6852
30.5297
10.3569
2.29629
35.7291
1.81021
106.201
31.4897
242.902
23.065
116.872
2.15279
73.5673
24.4881
52.8103
9.69235
10.7669
32.774
120.794
158.589
11.676
151.165
123.095
37.3689
179.062
226.732
80.5855
99.4924
118.917
152.534
103.818
101.687
166.074
38.8321
32.7461
77.1644
15.7804
276.275
22.8945
94.5094
37.3022
88.9482
142.739
40.1565
97.1048
44.2717
98.2308
134.697
90.4811
121.667
20.7113
95.1226
47.0938
29.0422
134.309
178.013
157.671
108.323
110.799
107.865
193.294
120.814
15.5924
89.557
99.0432
122.193
20.3512
91.0588
95.4669
83.9192
93.1473
153.8
137.666
144.95
13.8019
69.0413
87.7873
297.453
20.2727
73.3673
110.988
119.424
126.412
26.0986
308.408
123.024
53.0698
15.6192
11.1227
123.844
113.722
104.932
99.9588
23.2889
192.032
16.1736
120.456
142.275
172.266
84.1903
104.667
109.283
13.2102
33.3344
114.626
109.116
90.8988
123.009
17.9915
70.7372
156.759
12.8357
110.964
116.496
96.3937
99.2362
94.5393
29.4017
58.0071
129.262
77.786
112.867
19.7904
227.297
509.483
20.2034
19.4447
19.4758
26.3571
29.2321
54.1492
92.9453
62.4645
36.1868
34.2282
116.461
54.0858
90.8844
31.9951
58.0405
35.9969
35.108
34.7026
108.158
37.9421
41.4127
44.5133
36.6259
35.0768
21.5452
30.6869
16.6219
34.9287
22.0821
146.409
59.9645
36.287
37.8337
119.966
32.7208
100.96
22.2095
118.809
33.5566
92.9354
33.3782
30.765
48.5044
32.3444
53.1818
6.78383
35.6188
29.1448
7.43598
21.9838
55.5755
53.2847
20.1188
217.89
30.0109
28.4853
19.8561
58.6438
96.8366
11.4448
48.9294
19.7023
31.3024
38.1155
117.872
20.5945
137.155
26.8013
22.2275
19.5241
84.2607
37.3186
234.369
242.585
222.319
234.038
23.2114
274.041
222.725
21.5293
43.9222
21.9707
110.569
165.156
33.0063
19.678
38.6528
20.7692
43.1255
30.3411
24.3341
20.2709
149.506
31.7896
44.1504
46.8419
49.2261
15.8551
43.599
63.0736
54.8953
46.6674
97.3868
199.218
128.118
131.268
75.0107
168.518
63.9171
105.401
26.0337
232.103
200.297
57.97
34.8372
15.1393
55.9197
68.4076
145.49
209.605
107.533
158.651
16.6424
136.345
143.85
36.5823
324.351
171.705
5.12568
29.9829
184.06
148.322
12.6546
167.533
124.243
13.5293
213.25
145.445
95.1654
102.604
55.5607
20.3153
46.0575
18.44
108.045
179.505
13.7062
207.569
144.498
15.7314
147.814
119.779
124.762
29.8936
4.83606
218.273
57.7331
53.4314
43.6975
37.4905
27.4312
135.136
42.1732
20.3955
35.8323
78.5146
46.8112
112.664
128.884
159.87
64.2535
136.824
85.8903
113.025
67.9736
62.6629
93.3779
17.3614
167.232
118.948
138.101
136.707
158.569
171.964
23.0612
88.4246
174.711
15.0406
5.51189
139.039
184.685
16.6519
155.469
14.9899
127.401
28.836
4.34152
179.089
116.136
24.688
50.1888
40.7402
106.943
45.5322
89.8033
8.22354
33.0904
79.3371
126.53
112.504
40.2271
98.6302
131.759
90.5812
92.6533
26.9996
111.615
3.83351
40.1616
4.24508
28.1013
134.316
101.012
84.2267
170.838
125.054
26.3518
78.8988
21.4422
23.4332
116.734
19.0747
66.2225
22.3437
49.0601
25.6117
58.3574
137.182
10.6476
39.4515
134.353
44.9102
116.419
15.9694
148.686
171.434
104.049
64.3582
38.7599
20.9737
14.8682
41.8495
471.477
82.9303
43.2749
115.107
187.441
4.21385
23.1077
22.1028
132.245
17.8637
75.4409
122.071
187.982
171.948
86.6279
17.2998
109.638
21.1348
35.3703
12.3612
671.219
4.17223
118.729
29.4767
28.3828
94.5834
4.16974
109.695
4.81698
25.2479
36.7782
178.141
68.2515
33.6352
22.1624
47.0417
170.285
209.033
65.9614
4.30783
142.272
177.278
120.914
170.006
18.153
3.51163
11.4001
27.7864
148.299
3.99945
12.2144
3.77032
8.99285
3.84524
3.78502
15.6048
11.9346
10.1077
176.805
179.547
13.8396
82.9019
3.41958
79.0412
3.51024
201.47
13.3617
122.723
22.3115
33.1406
49.1006
3.10218
4.86795
13.2266
90.2768
148.074
9.88374
133.406
137.272
106.267
11.1893
12.2302
83.9747
10.9137
11.4733
4.72732
3.11805
3.08178
11.9695
2.79067
17.6989
100.25
11.1053
119.587
4.16584
4.33544
26.1748
146.881
13.1715
43.1824
10.0752
9.96897
3.34732
121.982
12.7119
96.9234
14.0986
136.616
113.747
3.90301
3.01665
3.89457
13.8732
3.41386
3.25117
3.33117
26.9024
172.696
19.587
186.103
3.05029
81.6999
3.5006
3.64763
2.99297
3.62757
113.427
14.6541
21.4153
23.5791
14.1759
23.1981
10.8811
129.331
13.4346
3.25952
11.977
4.31667
8.6651
13.3815
115.726
11.7603
12.5524
132.517
15.1242
14.5214
24.041
15.0605
146.876
39.4199
140.786
12.9699
37.1697
14.7053
14.2834
11.9103
112.413
27.4347
11.5045
11.5541
136.739
19.7414
126.097
12.5334
46.7318
33.7529
4.59349
3.9236
14.0209
31.609
27.8417
23.4985
14.0118
9.65825
4.48294
190.536
14.6197
12.9999
119.229
15.5144
99.5743
14.3436
3.88414
129.35
12.3055
26.5444
4.62824
15.3651
15.4612
13.8381
127.945
35.7481
32.0652
15.3267
31.2531
3.71986
4.15306
4.57605
5.17248
13.1217
4.59412
139.063
14.5097
4.10687
4.28583
31.8028
13.207
15.8615
23.6814
139.17
76.2134
14.2008
13.1113
137.983
21.6351
254.574
202.914
26.5603
14.6414
101.932
17.1413
25.9083
72.4405
4.39224
14.0311
4.83727
9.78062
4.59356
4.03382
29.7699
18.9211
5.06042
4.21395
116.158
4.63689
26.0289
157.661
32.3572
13.6976
18.4069
20.731
4.57078
4.8889
3.78727
53.2158
78.1311
11.2339
12.7631
33.1601
5.60303
150.786
16.4051
351.742
15.1473
181.854
13.693
5.61037
5.38831
15.0342
17.3316
189.542
16.2008
14.945
28.7738
5.0232
37.6172
88.8939
13.3432
4.97523
22.3276
218.068
33.9198
140.213
12.5096
119.942
216.327
29.9769
117.238
16.5247
60.5246
3.39757
120.727
4.76384
185.169
18.8488
12.8041
96.6003
7.31394
7.36338
193.303
40.2051
4.84283
16.2151
5.44664
32.0295
4.69086
16.6843
4.9104
16.7085
134.357
56.9327
5.46971
29.5713
187.839
31.3596
474.166
149.291
68.2242
10.608
15.666
16.4265
247.598
158.522
12.2917
5.66021
5.42568
209.621
6.38529
4.85428
204.183
30.8486
23.9982
12.4648
282.255
13.2021
18.3543
184.549
5.25338
5.76741
65.4159
192.067
4.97917
112.564
11.9016
15.9952
17.6081
243.493
21.0935
183.664
180.428
166.179
112.242
168.001
18.0113
18.2611
101.885
122.687
30.5056
8.0503
50.2673
30.0915
17.4383
12.6964
39.7049
37.072
82.521
126.726
92.8595
34.1534
32.2722
13.726
48.3698
17.8166
175.991
35.1516
61.3566
122.734
69.5537
16.2304
4.30217
164.73
32.6364
3.28471
34.297
127.944
109.316
32.4033
14.9886
33.0195
14.1108
98.4285
2.9143
108.762
168.998
121.65
48.791
59.4225
29.777
42.431
133.578
27.0411
60.3582
3.06997
31.8186
3.98484
14.4175
116.485
35.1935
122.599
167.812
82.3215
15.7194
20.9022
143.965
55.6844
240.83
119.152
138.368
253.067
23.5832
108.053
10.8351
32.4042
20.9162
156.807
35.3962
54.6251
15.7872
26.2065
24.5205
29.8398
9.85273
107.683
68.2789
4.06982
13.4589
8.59683
3.54287
16.377
126.392
122.561
41.8647
14.4064
20.9641
45.8162
240.378
31.657
118.978
110.326
31.572
61.5861
126.98
11.6684
24.1151
120.746
97.6636
10.6457
14.0818
10.7888
3.75382
9.17533
110.218
3.63362
4.73922
3.66153
107.103
3.28634
118.248
11.1951
11.1663
144.767
13.6672
9.86739
96.4405
14.8743
3.46822
7.56994
113.994
9.88538
18.1218
13.0027
3.9769
10.9779
118.401
108.724
4.41694
3.85919
4.17263
14.0718
15.4949
4.90291
4.51644
14.7563
18.4877
14.0367
11.2372
12.15
11.3997
24.2825
3.93616
12.5175
17.1108
3.49076
149.413
9.06832
3.11028
13.9678
9.91262
58.3835
12.2143
83.6066
12.8221
3.31456
11.3411
3.98569
24.9076
16.7518
3.38094
4.10293
11.8158
21.1668
13.1003
12.4301
3.96968
3.35184
13.2161
10.5767
146.003
4.25504
116.837
37.3731
81.1108
27.4682
143.627
3.21822
22.211
120.907
13.2801
137.161
3.98906
14.7001
76.1046
3.888
100.258
11.9433
119.38
13.602
13.4308
3.81655
15.2082
12.6668
6.69476
115.63
118.54
356.016
70.7793
14.7868
38.7548
170.383
278.489
57.8708
26.6993
46.9045
33.627
5.31221
138.779
30.4616
16.842
4.04646
157.854
67.051
34.7221
10.721
11.6253
13.7711
52.4613
160.598
76.0962
153.845
120.379
163.647
147.323
153.661
42.0491
168.498
148.218
26.6383
123.174
139.48
43.5117
76.3675
326.873
122.751
31.4105
67.707
4.74598
56.6064
44.0714
115.109
15.2481
54.3512
36.9827
119.571
46.5251
145.932
36.3563
111.31
10.6375
151.168
114.098
741.425
121.188
125.219
15.0329
95.4119
199.624
162.592
4.82127
14.8472
167.525
37.954
49.7248
3.68726
57.2443
44.2821
128.326
42.5305
30.6868
3.46843
14.8067
163.875
38.2819
169.216
109.067
219.424
53.4289
9.70519
47.4492
46.0068
29.3508
39.7091
51.99
126.681
15.1401
79.6433
38.8634
105.48
98.527
67.68
20.5519
147.287
94.5261
23.8712
85.5813
135.591
71.2304
120.133
147.811
135.939
178.551
22.8956
136.242
57.9263
27.2103
131.519
98.8384
122.081
40.4296
121.784
165.816
138.456
155.864
147.735
186.816
52.8224
3.1661
158.749
229.887
38.3156
185.925
129.981
110.238
101.172
158.721
203.833
79.9802
119.168
188.498
122.532
170.631
42.1559
74.0861
157.832
143.391
126.508
128.792
152.933
159.368
149.548
139
37.3774
198.533
148.119
121.222
20.2155
162.617
201.82
202.458
145.134
197.889
205.241
26.9361
124.63
93.5253
102.135
130.574
176.013
291.339
189.94
146.52
80.8922
31.5594
148.209
17.978
58.2067
113.917
47.0777
58.021
114.084
121.234
45.2479
115.448
159.56
159.213
114.12
135.352
49.4681
35.8475
46.6585
50.373
124.839
130.598
35.452
121.653
235.947
125.569
190.831
176.27
217.663
111.64
137.26
223.832
37.0015
32.2088
37.8561
13.4648
18.354
147.389
23.1296
19.1874
70.213
33.9861
92.0447
10.5022
110.813
146.451
45.989
3.35666
138.968
58.2573
1459.52
42.8191
13.47
75.382
89.526
26.8722
97.5116
87.7893
69.2711
50.4231
37.5372
46.0199
44.4206
150.601
115.735
15.7691
52.2486
118.225
259.385
140.037
36.7137
3.74095
196.732
96.4171
44.6403
72.1679
26.2138
31.7407
100.278
100.094
3.81494
137.164
224.566
31.5564
181.315
105.748
126.35
45.7105
91.4986
100.965
113.641
16.6821
49.8952
5.46417
28.5991
96.0488
45.132
143.086
12.7659
18.7066
24.8189
14.471
3.27393
135.573
3.55323
101.952
36.9196
149.471
36.6447
104.421
23.8871
23.8597
124.918
87.2066
16.1692
13.6814
167.05
145.525
60.7601
4.43285
158.182
26.1482
108.092
95.1967
19.8068
295.206
123.84
90.6716
131.429
253.271
31.2712
118.745
163.376
37.2793
184.127
24.2791
157.309
16.5966
137.481
126.286
143.289
181.859
116.38
150.208
62.3572
76.3102
148.988
149.285
252.733
127.666
102.091
27.0487
147.859
134.986
119.289
98.6362
157.8
122.856
12.5256
119.326
152.809
248.771
101.629
104.657
145.401
167.27
22.8753
162.362
123.91
20.3719
150.661
4.11048
159.26
122.348
138.046
75.4469
90.6137
14.1625
91.6467
55.6614
63.4764
79.2776
9.70151
31.9215
150.179
151.522
160.998
230.927
132.112
136.879
116.374
3.63965
14.1529
172.997
187.705
243.682
16.8451
158.475
24.2448
148.901
15.1969
155.691
11.3424
112.864
191.635
209.762
10.9702
198.62
24.4445
3.80573
139.868
168.139
64.8664
135.082
3.15202
24.4113
21.8316
120.26
3.23395
236.524
151.336
103.213
210.835
162.955
17.1972
168.04
202.932
121.281
150.599
76.2832
4.95773
120.05
131.301
17.6488
29.7754
68.9942
181.101
168.129
27.4688
127.141
22.0514
193.697
156.075
145.728
22.9201
100.296
53.0649
76.9252
25.6256
155.368
28.1545
196.863
173.751
159.171
141.582
40.9385
119.188
154.764
109.751
178.708
166.064
26.3496
154.867
124.432
38.1014
113.085
12.4833
163.769
75.0966
17.7943
125.082
80.4682
216.9
153.373
170.997
173.737
153.475
20.0281
172.742
167.671
196.971
22.812
42.7771
28.2365
143.169
229.356
74.4451
145.438
25.5502
140.881
24.4262
162.393
124.382
185.776
24.4138
131.451
70.9301
118.517
37.5303
15.8483
126.437
238.758
37.3135
184.332
258.103
22.5807
157.498
79.541
73.5298
177.308
136.507
203.946
149.756
101.853
13.2062
34.7492
150.902
146.704
20.5407
227.36
28.0453
127.475
150.823
68.2174
213.578
119.721
187.797
82.3968
55.423
133.974
115.785
31.7863
18.042
162.972
99.6479
3.28146
129.436
87.4548
115.124
40.5792
47.6007
99.7014
20.5614
33.5548
116.433
72.4805
180.717
13.2185
201.332
72.2988
75.8806
105.468
42.2324
177.451
120.14
28.3952
3.65781
98.7512
81.9237
3.77613
31.7512
25.2434
111.638
62.9321
127.382
125.204
30.7574
135.23
156.595
134.981
118.097
39.5046
45.561
78.096
42.4751
11.1533
98.239
128.907
49.5527
33.659
114.788
162.249
31.5249
181.788
56.9202
86.9479
79.1012
78.6487
3.95459
129.746
158.261
149.819
98.5687
114.905
30.7326
147.316
94.544
44.3711
34.7416
11.9473
176.619
14.8551
61.9305
14.0728
107.827
110.861
103.931
3.93238
78.4349
96.1626
98.0237
16.9464
43.9384
24.4994
127.687
21.251
32.3668
40.7936
17.9413
200.592
63.0196
154.957
209.138
86.451
102.919
57.2673
31.9618
14.2164
51.5419
28.1783
14.49
163.486
25.7773
131.151
22.8941
203.609
27.1788
31.8446
98.058
505.871
72.9618
113.63
19.9375
27.3036
166.79
157.49
23.7404
20.7887
319.592
46.5122
37.31
34.4966
1398.29
2.62375
22.2247
49.8336
86.6124
26.0667
11.5372
13.5898
130.014
15.6611
226.148
38.4721
252.526
77.2788
3.21124
20.2514
121.988
133.336
145.504
168.644
117.793
135.219
14.302
3.40109
46.5843
10.3967
240.518
2.6475
15.1989
3.83799
31.2599
18.7961
118.926
11.738
27.7376
9.82367
117.583
121.341
126.898
17.946
32.1928
2.2295
149.391
33.7613
41.3262
95.1079
87.6654
32.8921
59.7696
39.7011
43.8972
126.552
12.7889
20.4312
7.89385
29.6653
107.356
9.65815
75.1621
21.9776
10.256
107.199
75.9792
121.171
2.53406
131.238
10.9387
49.3826
12.6095
164.32
31.1106
93.5225
12.3944
10.7812
15.1609
149.993
148.038
98.761
13.0912
11.8154
136.057
150.245
39.7337
138.418
20.0549
31.2166
3.1239
29.9836
101.788
12.8542
117.774
287.642
111.548
10.7928
124.943
13.9855
160.324
11.406
71.6367
131.687
12.8308
3.96607
116.287
107.371
134.11
119.992
100.207
156.47
3.21658
3.3647
200.454
11.4096
3.45628
13.3547
105.223
124.056
121.773
32.6538
11.4293
41.4377
92.3303
264.033
16.1552
3.12226
28.2603
166.864
122.305
27.9003
157.438
11.3213
3.5175
106.877
28.5966
108.334
18.6653
124.922
3.74539
84.5705
3.50447
104.003
129.039
193.032
3.13975
61.4484
34.1598
137.263
12.2549
106.539
3.17087
14.2723
142.625
93.4285
80.8033
23.996
18.7932
14.7819
138.225
12.3799
135.727
136.639
32.8903
19.1802
10.6463
10.9133
43.4494
3.86103
3.43603
27.2081
19.1142
3.27979
37.1539
3.11073
11.6754
32.1914
13.9731
168.295
194.415
102.859
30.9943
130.063
129.92
11.9571
5.56825
145.476
11.6375
12.749
10.9204
4.05187
37.5412
111.564
44.5567
92.2079
23.2472
29.1005
15.5071
14.7351
15.4302
111.857
39.2629
25.4321
71.8909
4.11201
283.176
165.894
40.974
12.0561
33.7951
14.4031
63.3273
27.3999
26.602
3.72123
291.904
102.399
112.706
64.0985
4.16583
3.35399
30.5462
13.9515
3.95758
59.2699
79.1429
3.48157
19.866
60.7923
27.3065
16.6232
19.2889
237.255
3.45298
169.476
44.6134
162.786
40.0468
16.3683
12.5108
135.169
20.7476
119.291
2.83073
119.926
158.116
176.763
64.5952
177.756
106.157
4.22169
4.15341
68.6854
3.9139
16.5448
10.1275
259.316
15.9827
63.3305
12.9228
12.1991
175.872
11.8098
41.1394
13.9962
140.928
256.143
149.886
182.565
104.533
32.0323
3.57632
25.7354
10.2191
386.602
129.9
112.971
51.85
330.385
291.064
13.8482
36.4735
32.5488
27.0617
34.6853
107.273
25.2417
49.9745
75.4496
90.9869
120.573
26.9289
18.39
152.107
159.238
52.3058
131.357
12.0749
33.3559
115.144
37.9266
43.8294
23.6249
43.4975
69.6703
121.147
89.9955
34.1026
111.804
26.811
27.8339
87.5518
154.857
40.3815
70.6666
35.9065
31.9668
36.8836
27.2052
39.3604
151.449
33.594
121.295
180.775
177.894
210.324
34.7642
119.611
64.9184
206.584
42.2128
42.9047
104.53
92.646
49.2844
35.7599
56.3896
28.5112
80.1903
35.9378
57.5223
15.6364
22.1765
40.6303
41.7255
22.4899
22.4358
3.07273
138.049
58.4938
25.5586
1699.62
51.9432
99.5045
46.3338
39.0383
43.6857
118.007
41.1255
124.283
13.4432
48.0448
16.2861
26.8572
60.6957
167.666
34.4171
135.819
377.277
26.3032
30.4629
48.8459
37.7331
16.6481
25.9645
67.7849
26.0919
133.96
38.399
25.8359
107.058
120.138
15.7942
47.7442
132.203
107.41
14.1489
113.4
12.5363
22.87
106.633
12.7798
30.1738
13.2984
9.97017
12.3152
2.99124
3.0901
12.8615
12.6242
2.98139
14.5665
8.11005
75.9176
2.94954
12.3353
11.2686
68.0328
22.0698
4.13827
8.53689
138.004
8.86016
3.14515
45.7229
2.88967
13.5874
12.7761
4.08405
145.029
76.3699
11.7792
9.73587
11.8017
12.6722
107.53
20.2302
84.834
8.26536
20.3211
12.0729
11.0873
14.2632
13.0793
22.7695
29.0845
122.803
9.70633
49.5028
12.5668
131.234
3.06252
34.0845
133.572
30.3294
3.21765
12.2532
11.3088
10.2078
3.36001
19.09
3.40559
112.997
18.9825
26.4183
10.9333
9.97418
3.64735
3.03031
10.5455
3.50428
3.21756
116.764
8.74429
14.2232
10.1729
2.69613
15.1736
100.976
3.93459
10.666
3.4804
109.698
150.74
17.0582
10.7869
21.0914
24.7
10.7591
11.9153
14.8493
3.25941
11.9267
12.9007
103.579
143.256
42.2993
48.6424
145.715
185.685
196.782
47.9372
89.907
31.1832
111.272
154.782
188.48
173.284
162.899
93.8713
216.533
122.955
181.809
21.5008
136.766
222.181
40.4925
24.9567
35.9914
31.5411
55.416
39.4731
13.3062
39.5498
37.0705
115.083
37.1388
141.035
104.307
64.3553
207.177
94.6328
43.5479
159.365
196.119
4.40297
136.603
141.718
94.7481
37.3869
30.5589
42.0367
61.4076
155.664
12.4862
55.4104
26.1312
18.2791
197.805
102.557
110.308
22.205
145.088
17.3884
146.4
91.5661
109.766
129.099
146.804
41.3405
114.073
140.764
166.162
130.429
116.086
42.1453
4.63508
32.0004
161.1
170.587
312.97
47.8262
183.077
22.1851
5.09696
177.915
19.5469
121.118
100.272
123.574
11.6413
19.1728
195.393
29.1387
134.915
222.964
108.421
35.6047
28.0939
96.5623
4.30233
83.7752
43.9029
38.2822
119.659
30.6976
111.189
22.9934
124.686
155.42
51.4444
155.797
79.1836
174.486
143.997
146.274
83.9717
49.7729
117.865
36.5867
10.0519
204.503
48.1978
20.2818
133.831
179.067
188.095
90.3803
148.76
78.5646
134.904
160.868
163.457
341.673
117.351
127.934
127.112
98.4875
66.0663
39.1301
55.6222
138.101
114.504
212.013
125.767
148.729
169.375
95.467
23.6339
28.1249
31.6307
125.353
118.131
123.542
80.0728
131.327
38.7688
89.17
199.775
148.541
58.2038
156.129
30.615
144.001
45.7571
132.101
157.004
105.876
123.256
36.7712
104.059
45.148
120.959
149.401
120.678
20.6577
160.501
134.751
36.311
144.102
149.81
148.758
160.212
130.583
154.931
143.631
192.455
123.396
118.029
179.711
90.4249
210.127
150.09
30.9818
120.708
162.688
130.101
136.198
34.6679
63.3281
16.4557
119.99
26.7317
29.188
144.282
80.9395
39.3208
149.141
4.77639
36.7464
183.672
124.334
14.135
115.728
23.4696
96.8326
192.654
31.9393
158.698
120.546
45.9683
19.0839
110.202
118.077
47.1101
47.9431
42.4872
29.7998
98.6195
9.30422
100.179
27.3006
205.693
154.359
41.6425
42.2715
32.0738
99.9229
83.419
141.015
77.6261
175.922
23.8606
100.87
125.533
21.2775
37.9507
106.531
23.3392
99.2966
31.8563
46.5181
26.2927
217.604
22.1657
24.916
3.52821
32.4765
109.316
273.564
119.245
204.377
37.4669
30.2412
115.303
99.6184
31.0887
116.221
317.402
100.434
54.9686
114.563
37.4414
29.8968
49.8516
39.4284
75.1872
59.6027
166.108
166.39
170.692
121.327
230.39
186.06
132.542
52.2892
41.7911
41.9686
436.534
145.192
125.447
126.899
37.547
164.335
114.463
32.3196
38.4561
103.402
79.941
28.2351
30.33
86.7229
72.2352
25.6594
51.9115
125.166
168.364
40.0306
170.128
118.969
180.933
144.095
126.089
142.137
120.195
156.834
129.76
158.161
114.467
32.3381
98.1289
169.745
17.6712
190.717
17.9706
204.977
136.669
126.011
172.038
16.5986
31.3979
26.1764
19.0578
111.839
41.3131
165.331
186.483
181.925
119.452
76.7505
108.374
154.957
26.9775
100.532
169.548
142.459
171.293
148.915
239.728
64.5735
36.0311
115.713
125.835
16.3265
86.4505
122.98
139.412
109.391
202.507
106.665
133.758
146.882
69.5453
123.163
140.207
139.748
139.685
57.7028
155.101
93.2804
165.493
160.403
100.297
154.4
113.031
22.4005
208.578
99.1261
146.88
41.2764
26.7659
136.309
146.156
145.652
114.581
134.372
212.633
19.6359
204.983
79.9017
136.903
159.472
133.45
102.586
69.024
45.0596
25.1261
118.784
141.411
173.231
178.242
138.329
138.101
61.5464
775.266
134.976
17.3675
65.1881
39.4704
79.025
127.249
72.7098
156.579
29.0162
164.166
26.6074
22.7568
46.6103
183.361
225.777
37.9317
39.871
147.542
35.6725
117.154
78.6388
133.233
43.9665
19.6513
84.081
125.149
125.35
303.879
139.436
42.5303
35.7106
19.9757
128.522
28.82
34.3009
29.3055
19.1755
190.138
133.856
585.266
178.445
33.9217
61.9945
25.1309
181.083
127.921
48.6889
178.604
31.8632
34.8224
165.775
22.8351
220.454
114.998
45.1443
75.4444
278.728
28.9682
124.233
36.1058
39.8104
28.9247
156.06
38.7355
45.8125
162.63
35.8255
110.139
181.042
152.028
35.2518
146.702
129.656
15.5
143.505
42.8768
87.6493
29.2238
256.613
61.9399
134.712
175.409
34.1155
31.4612
34.8053
44.6027
186.426
26.7835
32.2318
171.616
142.882
22.7458
124.305
160.212
45.4297
23.4361
31.9504
50.9656
141.281
51.5548
184.57
10.5453
3.90878
110.42
52.8918
76.2931
31.7011
99.372
50.9119
126.494
27.6301
35.4806
138.725
51.4348
61.791
104.814
60.3244
87.9317
236.11
109.386
62.2141
37.8998
64.3405
21.3423
98.2508
37.2823
168.05
40.7748
87.2233
110.503
149.157
53.0804
94.758
8.0132
43.2192
149.287
1992.74
26.4295
20.5078
141.146
41.4675
168.945
41.436
62.0784
130.954
1631.59
10.1911
23.6716
105.833
63.3412
48.9627
93.3256
2.64094
148.983
85.6548
95.3449
61.3213
121.668
40.332
117.361
147.685
198.87
26.3566
181.129
3.97875
10.2022
3.95311
47.6643
13.9545
48.5663
17.9658
47.5267
144.631
9.08479
59.1301
44.0613
3.15446
64.348
59.5866
7.55709
151.747
23.5711
62.2406
16.0814
99.9256
3.08868
11.2665
60.6307
33.7141
51.7512
114.715
132.063
9.81168
19.9958
128.091
73.2421
75.2017
58.148
30.0619
11.378
205.572
55.3806
18.1429
149.885
377.272
195.837
62.3536
81.9269
32.5558
165.032
193.768
17.8057
182.019
192.319
38.1105
106.498
149.566
168.518
34.7986
32.7966
27.8119
41.8843
36.5126
150.669
37.0343
138.894
163.451
38.0425
21.8856
48.742
151.409
26.3535
35.5332
240.791
28.7178
79.4662
196.864
176.29
107.139
55.2893
218.704
62.5156
173.783
171.082
186.06
17.1925
206.304
40.2346
36.5989
42.376
149.999
21.8958
55.1124
34.5028
250.623
161.856
178.932
20.0815
44.9699
123.209
29.8283
47.425
171.836
30.9573
42.1673
87.6214
193.407
32.7069
32.3229
27.6161
167.578
156.206
32.8829
38.0754
44.5239
94.8404
43.8647
95.3047
145.172
62.1194
37.9526
33.9173
141.444
36.4918
221.389
41.7096
50.2327
36.818
224.844
28.5504
37.4413
56.8608
35.0297
144.267
133.329
53.5152
30.5751
154.648
190.088
132.607
41.7149
30.7372
188.737
21.4369
51.95
32.7216
40.2404
172.04
159.052
172.316
62.5666
32.1764
91.8133
142.6
121.601
43.729
31.8067
35.2935
67.7188
247.413
40.0869
762.617
46.9404
41.1703
53.1778
102.643
38.5739
60.0867
85.6242
65.6098
42.2458
50.2494
50.4577
22.8901
38.1992
27.0471
54.1008
183.733
27.9914
160.244
54.3597
32.3807
42.3732
19.6398
26.7186
82.2531
67.6362
31.7181
94.2342
31.9132
13.5071
202.625
70.9122
47.088
96.9258
54.6923
56.7215
54.0086
427.921
327.308
42.1761
44.8288
27.2703
128.363
87.8168
44.3148
40.8367
36.3255
36.1662
36.9613
44.026
342.814
89.6429
31.0596
223.013
48.9874
86.738
239.86
71.6238
166.845
29.922
45.8491
203.433
69.6962
19.0734
186.619
40.6817
100.456
89.9678
126.732
48.4021
69.2799
32.613
159.282
1546.51
29.0998
40.1115
72.1351
151.449
27.9412
21.3359
154.834
118.909
38.8031
83.5244
19.8549
28.875
19.7713
112.198
12.8903
476.058
39.043
13.6896
95.8811
36.8443
289.173
88.144
12.8371
26.9909
30.405
10.9012
129.923
32.0617
70.102
23.8064
98.5518
4.21514
198.922
34.0406
2.52065
12.1439
10.6334
88.0932
123.577
41.6415
10.7677
24.8486
20.1119
143.2
125.952
69.4285
25.5911
24.9345
11.6487
32.5016
146.679
20.6451
92.3397
40.082
25.6574
121.443
141.924
10.0355
119.147
11.4918
109.529
19.0917
204.677
124.735
55.4666
120.266
31.3993
505.414
11.7896
153.67
203.031
18.9308
23.8116
12.2146
167.343
148.499
212.645
20.301
78.5894
10.9807
29.6027
166.824
64.9686
62.9385
10.537
10.7747
77.5608
46.5978
111.437
4.03255
149.705
259.035
30.4772
40.3493
83.8887
131.934
8.02505
108.842
19.741
56.7249
27.9313
73.7411
13.1057
18.4512
33.7801
28.1421
20.1056
24.196
30.8001
154.652
34.0806
116.393
13.3419
15.3665
33.9818
21.0123
31.2995
19.584
27.9426
99.3054
65.7945
26.8757
107.782
18.5069
10.6196
31.0252
24.3496
33.9795
17.2681
183.322
30.7278
27.1307
129.557
34.4248
1349.75
2.81155
180.542
12.7518
85.3688
33.1014
115.537
12.424
29.6463
28.2423
99.5915
20.4248
16.3699
111.375
29.1683
141.973
42.5949
131.773
47.1901
30.4095
23.3247
12.1068
29.2685
3.24729
9.62965
80.053
26.609
44.7128
135.438
153.124
123.154
119.458
109.717
136.652
10.5448
112.763
131.6
29.7529
17.5237
34.7918
19.9947
117.878
23.2285
3.34977
41.3401
33.1454
22.8829
13.7173
120.566
31.7557
57.2357
176.841
39.9674
48.6347
40.2875
157.039
27.4442
138.383
98.1362
12.5109
27.438
24.6793
26.0147
125.852
29.9331
127.604
46.7991
94.0375
25.6513
30.6127
18.2058
30.0464
4.51689
11.0769
8.10702
142.031
11.309
46.7004
10.3711
28.7791
9.02403
135.639
126.292
125.746
2.89588
27.5479
120.648
10.3751
24.9516
9.43789
22.3669
2.63804
203.482
7.99077
38.2186
26.786
27.0445
136.762
11.1725
3.05464
10.0571
9.77356
2.83736
12.709
13.2053
88.8605
42.8328
22.4485
36.8135
13.2296
14.3347
3.65575
3.57499
76.5883
10.3351
25.7836
2.90548
12.8737
23.968
44.8508
2.92917
35.1766
3.55152
14.269
24.7572
113.714
88.8601
124.741
20.6705
531.442
17.3059
27.9017
42.0792
167.796
12.5742
9.30741
25.661
11.2564
12.8345
143.345
14.0818
20.2095
45.0191
20.6125
20.3311
21.3243
20.5161
128.968
124.668
2.92277
20.192
3.32611
92.2553
10.641
7.18038
3.05678
164.383
49.7515
37.0255
6.36447
8.93872
18.8122
497.971
33.9942
21.165
16.5886
20.4079
2.9827
2.52342
10.5421
86.1633
851.141
36.2355
27.3628
33.5351
69.7692
8.31801
49.1389
31.1847
95.2205
69.5749
97.2465
181.84
22.1229
44.6654
157.97
33.757
20.5409
47.2183
208.542
221.923
154.138
37.4807
28.3268
1403.52
34.7441
33.8136
50.8504
95.9924
105.382
129.235
24.7035
2.40831
391.373
24.2549
133.004
115.095
27.797
143.706
27.004
26.1565
161.983
21.2008
133.884
140.697
109.973
26.4903
12.2228
45.7049
140.507
50.405
143.632
152.917
95.9272
99.1946
110.065
327.757
51.5339
9.73176
32.8863
36.6401
253.842
54.2307
846.493
107.131
62.2949
324.211
162.04
24.1635
12.7754
20.056
44.0732
2.8899
29.182
162.36
72.5574
2.78695
46.8377
567.077
428.805
2.51104
1090.76
18.638
27.2829
17.9595
39.5096
25.1419
19.3576
52.3525
13.1289
89.877
14.5321
2.51004
124.446
74.6144
39.6355
224.989
136.18
33.8463
42.3199
25.908
127.874
148.456
40.8579
11.6125
3.01083
9.43592
145.725
31.2369
52.1214
29.0706
21.8807
125.722
14.8871
126.997
809.41
24.973
36.819
3.14232
156.202
27.2038
38.3447
16.4329
30.2018
16.3764
17.2499
126.827
51.8541
105.288
19.1919
173.587
13.2302
23.4183
82.4985
171.382
78.916
175.83
14.3618
10.5581
213.256
5.36787
52.9771
8.48853
124.392
20.7686
283.198
19.0571
42.4627
2.77281
3.17652
109.041
16.7563
21.5749
2.78392
18.3334
357.889
13.2523
25.4372
3.29307
11.1333
12.638
107.127
186.017
14.3547
211.018
38.1655
22.438
3.10795
69.4123
40.3808
127.161
32.6643
896.793
7.1292
56.504
23.3346
24.4381
3.86119
177.142
12.546
53.0093
36.7676
2.4936
36.0562
175.974
14.0243
24.524
47.1764
23.4401
138.333
98.0943
21.9469
16.6895
10.7452
11.5065
16.6461
208.3
148.361
42.5553
10.2182
108.85
40.2831
20.9807
56.8367
104.597
16.7875
18.7809
126.884
43.254
15.024
51.3439
51.924
39.4489
189.394
35.7787
85.0072
28.7665
213.703
60.9724
14.7698
148.579
134.176
57.6723
33.6365
49.6519
110.812
17.1729
51.6101
126.732
20.8692
23.6027
48.9362
40.6539
22.3368
119.375
38.3036
62.0356
168.791
35.6985
101.895
142.622
230.412
169.161
101.724
287.051
99.7414
44.8773
16.5111
139.741
38.6365
32.5281
107.272
31.2271
48.1852
40.675
153.765
36.053
24.9706
213.814
33.6717
170.661
139.391
22.2395
32.5391
44.5645
116.469
112.71
185.923
98.1674
139.452
19.7532
18.9013
111.116
81.4175
22.8302
251.566
53.1787
65.8366
122.291
218.5
127.879
109.484
43.4802
175.104
126.707
27.0847
207.38
69.7149
143.277
45.1671
76.9868
51.2983
41.5298
24.0561
179.443
47.8139
475.812
27.7551
25.9944
20.8116
27.6456
31.982
17.9849
121.835
2.99874
30.8209
14.6362
9.44641
106.506
164.556
35.6232
125.1
25.746
24.521
32.8619
135.708
22.5883
10.8833
10.1658
131.459
2.63282
268.407
154.67
42.8049
29.7131
128.812
11.002
222.768
127.42
35.4898
222.662
18.3253
147.9
192.29
157.133
177.895
27.597
7.77212
3.20913
24.2734
3.39756
8.81393
3.50371
14.1957
22.7852
40.2772
22.6971
13.8705
11.7035
3.85458
42.3507
161.318
152.299
3.42243
11.4579
11.8975
149.493
3.20167
14.1103
127.219
12.4168
20.7838
33.7749
26.5465
147.457
45.2904
39.4619
26.036
69.0893
41.5108
26.5776
37.3197
159.409
237.155
165.308
30.1917
177.609
11.1332
33.5875
46.9143
37.645
826.273
14.4154
50.0249
243.153
28.3817
42.4953
53.0175
3.73025
173.256
205.588
723.211
12.8058
52.046
17.9502
186.425
156.468
159.54
23.9558
30.0276
114.721
29.0702
46.4159
61.914
68.9582
148.056
73.1667
97.0409
26.4506
63.0488
30.6819
62.0894
20.0435
36.6995
17.338
115.814
4.78968
53.488
168.414
99.7152
90.7244
48.4129
103.886
4.29478
106.972
74.6152
71.4683
26.1328
59.7779
20.249
25.3768
90.5932
4.37208
47.6456
32.588
124.801
151.146
109.64
11.889
30.8632
27.7882
79.419
123.974
115.976
113.873
53.7838
37.6984
63.253
137.091
39.6806
90.4475
34.9385
34.4935
34.8891
111.909
38.3844
27.0801
24.7371
69.2946
34.9293
27.8504
102.792
139.192
29.4
45.0298
35.4746
45.7058
106.048
135.232
4.66557
163.949
62.4538
53.1053
43.9957
108.275
92.878
49.9996
35.0332
37.1904
256.786
55.183
37.3158
245.669
106.642
107.21
114.105
48.4843
57.2881
84.877
5.07703
41.24
38.9733
34.5456
19.6334
102.462
35.4464
141.625
80.9523
136.74
24.5982
84.2294
37.5386
79.897
33.6378
25.1187
43.5923
65.2917
46.3701
22.6657
35.1945
85.7944
38.0514
55.4177
42.3349
58.822
245.947
37.031
47.5395
180.472
77.9439
166.794
213.946
54.3971
90.6097
89.2473
45.5449
58.5468
80.9139
37.0866
85.7027
61.3788
181.774
42.1095
32.8843
50.8132
40.5815
104.924
38.0478
5346.52
50.7863
44.0792
49.9417
55.2221
40.9015
59.5648
30.5652
29.8009
140.435
57.9643
46.0636
82.5404
54.03
57.1013
63.0189
51.6968
94.1674
37.4563
27.6767
75.4967
105.07
67.7211
51.9685
58.2015
54.9153
74.8457
55.1354
80.4982
52.4281
46.5656
179.088
58.7135
53.1284
64.8012
36.2819
31.3523
39.3207
72.2706
43.1733
45.963
191.452
50.8289
144.8
39.0012
56.963
75.3465
68.4686
55.9983
103.058
60.5892
52.7593
43.1688
166.27
66.8856
62.1413
53.1442
36.0263
103.609
42.1704
31.8397
54.3386
30.6065
6.15907
12.3096
3.69931
11.5694
377.266
41.5823
4.63196
34.3461
29.0662
53.0386
3829.96
3142.43
26.8124
3.54636
12.8415
3.35814
4.32833
39.1041
23.4747
75.6627
11.5366
31.6017
13.0757
30.6251
27.8737
13.9944
6257.38
13.0061
3.58446
4.03503
124.958
13.3276
4.11271
10.529
12.2539
471.234
30.2807
14.7856
138.12
11.377
3.57489
3.20099
12.2336
324.465
12.781
45.2514
17.7673
14.2635
4768.48
11.5322
35.1293
187.208
23.2181
125.887
12.0379
11.7618
27.4963
163.279
12.9677
12.8657
131.966
1620.6
15.43
14.6407
169.478
3.6248
552.894
13.4124
27.0052
26.1155
11.1005
11.7772
111.424
233.175
4.20008
3.14856
11.9983
4.17883
12.9937
3.60324
11.9524
3146.16
10.5633
13.0359
38.7409
10.0514
29.1789
3.77578
21.7883
12.9826
14.754
14.2697
145.252
9.67077
10.8464
42.9593
4.05498
11.0894
1308.76
230.433
4205.85
294.849
407.023
558.502
402.69
246.592
225.77
1991.92
382.759
1538.79
55.2738
1956.66
321.034
398.831
290.975
406.34
191.831
326.388
252.323
333.644
23.9216
292.628
294.972
162.726
141.002
473.475
71.5776
395.806
128.125
27.2833
286.428
27.0538
429.312
320.275
71.7956
338.836
42.6887
518.901
285.747
80.8026
261.974
248.774
973.154
39.151
1266.06
70.4346
130.761
208.063
2341.41
251.75
129.786
127.421
57.3811
1629.99
264.462
33.2969
66.2255
410.704
44.6063
263.186
505.799
340.363
192.842
972.263
285.659
266.327
79.9274
53.9093
9711.32
234.085
292.566
1759.98
270.364
42.1325
2775.29
1164.29
345.158
295.887
15.0748
278.168
307.528
1593.1
396.985
59.678
625.47
31.5452
74.0218
1849.25
181.526
378.393
46.4827
480.977
304.391
143.439
2352.57
349.244
40.6626
123.417
162.515
79.8587
51.2559
13.2399
13.9024
12.3944
4.26072
99.9488
20.668
9.9867
4.16431
3.8198
29.3019
56.3969
3.58411
150.752
11.613
116.19
12.1629
13.9469
99.9258
8.50896
11.8924
13.8505
12.4712
29.5937
12.7988
3.88229
3.84939
11.164
23.7518
13.6059
10.9757
3.5607
14.4409
4.09699
3.74011
3.59375
43.7598
3.74498
11.1785
16.175
13.4534
86.2289
47.1028
10.1918
10.8267
21.386
16.0037
4.11372
4.26869
10.7842
156.984
50.1516
3.56165
3.4723
3.85481
14.3165
103.706
26.2142
11.8052
10.8527
108.322
19.5727
13.4521
142.134
32.6299
13.5436
38.263
3.56911
143.743
3.52456
243.826
13.9421
12.9208
11.9586
10.5982
11.4245
129.974
31.5465
10.9974
36.4363
110.454
3.84399
48.695
15.1344
107.559
3.56643
3.52768
13.6595
12.2407
3.80066
42.6768
208.297
12.3657
11.8982
22.5016
21.4828
14.4357
11.8993
11.7724
56.2727
15.5993
30.0185
229.844
23.4748
29.3606
127.063
15.0155
13.0028
201.627
29.38
28.267
10.8965
11.6996
11.5299
2.85633
13.4726
3.05256
31.845
3.46875
2.88807
124.54
28.8547
44
77.3724
28.6281
11.7348
345.228
148.563
231.986
3.2153
30.2428
58.1575
55.0212
23.287
12.9953
3.11632
282.188
46.6585
14.7666
28.7917
61.5146
36.7753
99.2712
13.9703
13.3667
21.8251
3.17768
261.505
3.16043
3.09802
10.38
10.815
13.9223
2.85221
121.971
3.05632
26.3049
38.6089
100.144
121.346
188.08
3.52122
93.4032
167.117
10.6063
267.998
13.466
46.3284
3.24501
146.947
3.40025
133.447
62.4363
119.715
40.2634
13.1375
12.6222
12.1115
2.80056
11.8143
190.7
32.7451
19.7009
164.7
207.145
11.7406
45.5792
114.286
2.80045
139.176
24.8588
3.16217
3.22021
39.8833
23.7591
175.635
2.7625
104.153
2.89735
12.7258
32.0333
10.1841
12.5132
25.8333
175.757
3.35299
12.825
12.2531
15.3345
16.7289
5.28338
140.837
10.5199
13.1906
42.6901
14.4386
13.5556
5.9533
34.2842
153.171
3.48452
144.777
13.6263
12.3302
13.8514
122.423
10.5454
3.75946
3.02987
10.1348
166.134
9.92784
11.202
193.709
97.6928
11.7115
23.6814
9.98732
6.21029
11.6355
11.9878
36.1473
34.5085
3.52845
13.7022
107.436
3.44872
11.5813
148.789
14.2141
3.65961
46.5025
12.2778
14.6004
174.279
28.9247
14.6558
24.154
12.0662
105.948
123.088
63.0812
12.5463
23.7001
3.44691
10.1964
28.0847
12.4166
38.5702
179.481
12.9614
113.256
26.9162
3.90683
37.7229
13.2625
4.79219
14.737
3.44359
11.0904
13.3744
13.9615
60.7289
3.21025
5.69572
157.675
13.7806
2.82397
168.174
3.44007
13.9071
16.8829
137.184
53.2265
11.6238
35.4531
113.875
11.6881
15.1696
12.6441
118.471
144.689
141.538
149.033
179.761
199.504
150.569
176.667
217.505
120.394
185.432
225.234
16.8799
123.684
390.147
41.9186
16.7536
33.7544
370.68
52.617
128.322
11.2772
171.349
383.265
167.677
147.538
446.668
46.2635
376.209
48.5734
722.064
93.4992
284.229
118.554
173.442
55.4052
179.726
26.383
21.7619
146.4
61.6861
14.5993
729.368
608.417
207.673
408.256
155.27
147.545
332.843
187.232
145.203
38.0574
381.062
173.296
340.916
39.9571
84.224
187.998
172.796
271.52
136.296
96.0708
14.9338
369.257
116.272
470.26
187.992
174.046
346.582
755.572
371.932
464.394
139.888
48.4697
200.991
207.243
254.909
75.1176
259.641
229.548
18.0755
33.4692
16.5893
176.457
254.063
279.814
896.23
160.588
492.972
136.75
169.87
54.5621
200.358
32.9501
23.739
165.334
327.95
209.353
363.746
183.732
14.7951
32.5453
5.47345
18.5639
10.8079
5.03398
10.5945
5.41386
148.325
4.83229
15.8197
15.7864
9.42389
12.4272
13.9658
624.618
133.279
4.77743
4.35086
14.7329
4.7394
12.1924
12.2949
13.6828
81.0977
319.831
25.1821
149.103
21.5102
62.2191
20.6332
22.082
4.28777
7.39018
195.085
24.8261
78.3063
25.1308
4.51529
5.27255
119.521
294.975
11.022
13.3529
32.9792
35.4488
18.3772
4.51644
4.40351
9.51982
11.1672
20.5979
270.112
615.192
33.0211
33.2281
8.43798
12.3404
15.4463
123.887
140.786
16.7798
181.105
12.4913
5.00338
282.639
194.596
5.86027
15.6043
34.9474
4.79948
30.7082
42.0757
4.71954
4.49201
14.2327
31.3367
18.507
52.5355
33.6877
5.14093
21.963
23.6204
34.4916
23.3432
13.5019
31.0328
30.1472
30.065
29.1837
16.153
11.2895
12.2196
16.4209
166.231
5.07194
348.332
118.561
82.6414
22.1002
38.2511
58.074
101.464
42.6212
31.3473
49.2797
46.2441
93.933
167.741
100.143
24.9154
111.523
203.544
75.4805
57.5506
39.3762
92.2022
123.117
56.7497
16.3677
83.1721
15.8493
44.676
184.91
63.3111
51.1866
85.9474
230.539
115.288
339.232
63.6618
421.166
69.1272
143.508
41.8611
48.8782
178.885
79.7427
131.103
57.6377
171.152
42.2013
55.5945
12.8061
138.815
167.148
24.2539
219.877
151.232
37.3863
27.2275
170.055
91.1584
146.795
64.3502
43.0979
97.9707
162.042
39.6098
39.6076
28.2739
50.8199
49.7279
5.99741
283.741
30.0018
40.4257
30.5008
214.104
126.199
98.5954
69.5538
15.7719
111.312
63.9025
204.786
50.4437
58.3107
222.453
111.908
126.018
113.653
107.555
56.4832
77.0264
124.236
39.3434
28.1578
102.482
44.9105
18.9394
62.5934
40.7666
155.023
121.688
108.084
37.1513
54.524
57.6851
156.292
71.9532
51.8232
48.9563
224.322
21.6052
3.8513
185.899
33.9149
35.7321
431.488
28.3315
57.2724
201.637
289.446
12.943
11.7242
13.8349
45.9721
4.62869
33.3359
44.4686
4.78793
256.256
181.672
329.455
38.4057
11.2826
31.5796
93.4306
19.4962
51.004
232.407
46.9347
45.8123
11.4246
32.4195
42.6313
35.2918
78.6141
55.0966
141.034
170.405
57.4809
38.9664
69.6789
260.118
241.518
65.1144
40.6681
33.0351
79.1043
156.047
17.3502
369.232
65.5271
5.15867
21.4954
140.479
3.94444
54.8393
123.879
53.5234
9.29052
52.4436
310.646
482.321
40.598
332.333
41.7798
21.5228
138.191
159.683
34.2453
36.6979
167.338
25.7471
217.508
35.3554
154.378
169.771
18.377
31.2039
30.3505
356.957
104.251
306.978
33.9182
42.5228
27.1633
4.70871
29.4593
378.745
15.5973
235.159
28.6085
25.3842
7.7207
12.9327
94.6189
69.7221
40.3718
31.1127
143.499
53.0599
24.2166
11.5215
10.7634
31.0591
24.5035
3.90422
53.011
155.227
39.1385
4.8391
175.62
14.9799
45.1167
40.186
14.4964
3.98396
11.6379
78.5258
5.05031
135.864
13.0105
4.5884
11.9944
23.9726
12.8841
218.071
105.088
136.126
57.4408
28.818
161.564
4.99303
9.56226
12.0951
249.816
4.8711
16.0185
67.5922
55.2609
567.615
12.4955
37.8779
13.6468
40.1034
159.823
46.066
294.05
44.2064
24.3456
48.8189
36.5386
51.2908
32.3557
109.17
4.64745
29.1361
4.70418
116.069
3.49583
4.14815
25.1793
3.49442
33.0577
15.4319
29.1176
216.536
3.89106
4.85053
36.3067
170.727
139.117
170.594
195.646
42.4208
10.5239
10.5726
10.7067
4.91175
15.1778
244.998
51.8574
179.129
10.5725
11.1199
55.0451
212.723
161.747
11.7996
62.7973
12.0377
55.442
3.95231
10.3549
35.237
15.6263
105.197
9.24291
55.7986
4.78631
4.02393
4.80547
42.2111
16.9331
14.6755
44.2511
114.809
3.82985
48.0156
41.1373
4.44892
4.51521
13.6238
31.5297
15.0206
14.4665
35.7743
36.5564
39.111
26.7784
4.83592
61.279
4.78236
5.15629
13.4837
59.3384
47.6723
23.9999
177.625
4.93908
24.9878
12.3908
10.4519
15.7889
4.43987
12.3962
4.78463
9.83841
23.2485
18.608
16.0539
18.2131
76.939
13.608
5.18572
2789
39.077
204.035
27.8437
32.4334
91.6879
16.6601
23.3756
16.0628
4.21188
62.6693
269.314
4.98979
64.3179
13.1706
23.6422
49.5726
16.8832
24.4457
15.5166
50.993
30.4918
14.0268
4.31464
297.261
10.8978
12.1496
13.2311
14.2854
17.7915
14.6384
14.4761
43.3833
32.111
99.8637
72.0604
4.82935
14.3426
102.206
45.7074
165.586
33.0246
12.587
288.803
33.0528
202.058
126.201
14.5199
15.1117
10.7533
4.34917
13.1782
235.953
183.567
2535.41
166.961
341.235
20.1267
91.0641
237.044
34.6502
303.98
40.5507
221.38
277.337
61.7925
457.369
450.573
228.319
23.7621
39.4284
21.9659
29.3641
60.1098
188.622
25.5396
113.162
562.331
376.751
301.892
425.768
187.007
115.443
97.6375
13.6763
295.392
393.168
14.604
356.586
199.456
383.756
41.985
568.226
296.716
34.4539
60.7633
31.8671
241.682
254.159
850.194
215.787
434.283
249.92
211.478
352.289
83.3477
86.2915
49.1061
12.6272
304.348
1664.05
248.258
21.3741
282.517
421.993
381.544
54.4349
192.615
308.054
286.137
306.757
220.101
248.841
1549.92
26.2341
392.041
251.592
199.145
105.221
60.3207
301.283
51.637
291.494
507.881
2192.37
397.527
147.489
34.2295
234.338
532.679
70.6818
290.141
167.983
247.979
336.506
104.584
369.753
76.8816
28.9897
37.8779
277.126
111.256
7.36138
15.2676
26.5129
116.438
86.1957
145.458
203.285
13.5122
223.212
15.9278
17.2165
3.01449
7.85022
47.8017
50.6221
12.2277
10.0968
506.381
123.408
501.225
4.36054
12.5321
3.32795
303.235
3.64405
143.984
190.93
80.9632
9.79102
117.496
62.6339
3.57793
40.6386
211.646
18.7287
4.52564
13.4826
13.5073
162.688
12.8594
15.339
132.903
42.8215
14.0318
4.21878
3.72238
142.32
3.55321
3.82795
13.7666
73.9599
12.3134
25.1165
84.5103
306.223
117.211
126.441
250.678
3.84088
4.26967
24.2459
104.683
34.4084
179.161
17.4763
17.66
334.441
4.46886
177.13
225.707
114.624
182.238
4.06354
198.525
4.49569
12.5067
224.687
11.9992
13.6257
34.2634
56.8627
5.13677
12.0168
10.084
33.6855
171.53
53.6933
192.452
47.76
10.9303
14.4688
205.63
12.9985
14.1042
12.5618
111.705
63.0735
113.109
13.7289
275.261
24.697
116.715
136.698
54.1885
131.306
134.257
33.1591
188.285
199.679
210.815
322.763
380.201
43.3892
42.9181
169.411
298.839
216.74
74.2997
186.392
38.4234
199.315
130.303
208.485
498.639
30.742
24.4616
61.4442
189.141
39.6986
128.443
123.513
162.337
269.316
71.9298
411.891
171.298
19.9479
26.6041
27.5688
140.539
36.7892
39.2636
163.203
44.5063
29.4799
335.43
269.389
211.924
174.051
20.9649
144.349
220.959
36.4316
73.1975
89.192
174.192
52.3234
354.321
179.397
129.398
40.9526
102.207
19.2114
27.6597
48.9896
62.6246
44.8561
26.024
115.39
185.815
22.296
54.8813
194.006
171.948
26.6646
42.9039
167.701
239.834
25.9504
149.035
46.5349
36.7407
37.068
47.8375
160.059
38.3386
77.8072
147.942
133.568
145.948
45.8897
193.901
318.726
26.7465
149.951
79.0139
22.51
195.784
193.316
254.209
49.1414
55.2351
40.2407
29.8382
41.1696
94.8893
781.228
29.1522
36.7501
337.332
37.5059
39.2519
60.1147
34.7397
61.8908
92.0188
36.9963
49.821
205.783
51.9009
279.384
14.5073
387.678
68.2493
14.3757
37.1539
50.7229
49.4708
63.5177
43.3206
44.5579
41.9253
98.8809
118.704
38.1467
59.596
272.978
165.973
75.8127
45.0431
74.0791
175.915
32.2689
5.59638
38.746
35.2233
50.0264
48.9296
46.9488
13.5948
45.2151
33.5319
123.897
32.5309
75.0901
244.586
5.55363
32.1258
48.4725
35.1877
47.0631
30.2784
131.902
52.3451
39.8137
36.9339
12.9619
38.8791
35.1963
39.7112
35.2639
80.8936
52.9165
40.6224
185.686
43.7969
266.457
47.7485
35.7109
51.9119
43.3024
43.2136
27.7127
74.6996
13.5541
201.786
26.602
63.1219
4.01776
38.2796
218.95
15.4102
36.418
78.6585
27.6986
15.1104
36.499
31.2158
15.7152
229.622
34.0442
27.5508
136.551
84.8673
34.5487
48.6718
39.4059
81.3164
20.4765
191.623
37.3348
27.9415
173.257
100.614
129.891
22.106
11.225
32.6566
172.662
35.561
46.7937
119.783
38.6547
70.4978
39.4628
24.0666
44.848
36.6267
91.5873
42.2589
20.1061
111.796
142.988
37.5691
117.64
95.2811
4.01597
91.9163
43.1152
30.8234
95.0649
865.936
81.1635
126.113
23.3236
37.4447
106.322
25.9928
49.8861
60.38
41.8628
76.3372
48.2444
34.392
32.6334
16.7773
44.0993
20.5997
31.6924
209.794
22.5939
129.861
43.3523
32.625
40.1152
19.4292
77.8839
137.146
297.31
30.198
87.1683
33.4788
68.068
59.3942
167.938
38.327
22.5988
46.1176
34.4155
31.5592
24.8628
108.94
92.6772
80.9146
44.5327
31.501
44.6832
18.856
31.1863
23.8783
12.0992
137.122
157.266
32.0227
99.2979
130.702
27.4708
34.6378
58.0842
118.759
15.5084
42.0696
155.486
18.442
243.153
147.663
2.92717
10.7172
91.0929
4.90286
9.99236
2.56839
12.3341
11.04
17.956
9.03369
3.16118
258.281
12.8078
110.241
12.9377
171.452
20.7998
39.2057
3.84151
3.76845
11.3487
11.4906
33.3271
9.30808
72.575
11.7131
10.223
107.313
52.8585
58.9248
185.959
3.2425
35.2969
117.865
3.73268
79.4782
26.7722
66.279
3.21078
123.602
3.51176
12.9118
77.7024
11.0901
17.8725
11.7575
12.4803
3.76114
13.9545
14.36
137.67
36.0995
139.082
3.76496
28.0226
12.1561
111.914
13.1158
3.29389
4.07971
138.077
2.1805
3.07178
3.09652
2.59631
3.34845
9.50623
8.32756
20.5917
18.7066
12.8337
25.665
13.7762
144.85
29.7962
18.8335
9.01372
227.055
38.3279
118.72
3.34626
2.99721
50.4032
3.33566
90.5196
10.4953
4.83429
3.41239
12.7333
176.039
13.1843
2.85514
27.1141
26.4473
210.283
118.448
38.447
26.1594
43.0709
58.8152
45.7602
39.8093
60.5199
58.9192
141.55
43.802
48.8404
42.213
33.2491
29.6187
76.1647
32.6165
28.6917
36.7793
53.3887
334.226
35.8749
25.0206
353.522
52.6902
14.2795
33.7854
221.796
3.22333
51.3664
45.4835
33.8058
27.9842
78.9211
177.415
40.9388
25.2177
111.103
13.7942
53.9566
114.813
33.9002
36.3067
38.8894
31.9802
234.146
127.841
41.1599
63.7429
42.08
205.386
170.101
43.5815
183
239.611
34.9087
62.3101
27.4419
217.401
28.8191
35.9568
39.7973
32.1963
91.5514
30.7037
202.898
31.7542
45.4244
26.0922
23.5929
43.5577
216.077
156.24
57.2655
40.4988
111.157
34.6708
41.0181
71.3992
35.0835
47.6019
110.739
31.3238
98.0355
52.4142
45.226
327.37
51.4284
20.5355
19.3616
17.565
404.244
81.2034
48.2168
28.9822
279.68
3.61659
3.51162
235.702
114.274
25.1473
36.406
60.726
137.668
25.4046
49.7487
85.0493
43.2433
31.465
166.167
11.0175
137.617
204.293
235.949
182.145
53.0937
71.2327
114.846
134.488
39.8946
43.2385
22.3996
214.692
67.1105
46.5566
37.5339
52.1631
44.112
125.653
37.7342
25.3934
48.561
110.958
27.2862
24.5651
119.72
42.9626
67.1112
57.1467
40.3819
58.0627
153.627
47.6899
31.8828
82.0412
50.4397
37.4227
136.873
143.641
38.2886
91.6892
141.105
27.746
114.493
147.209
217.038
85.5098
84.653
160.113
91.1509
223.458
178.971
30.181
30.78
160.17
88.2253
108.691
224.237
25.0372
35.6008
89.4933
21.3666
18.2755
37.0012
20.9495
38.8475
36.7296
29.0291
292.606
113.199
28.6616
187.134
24.9682
67.4618
50.0026
27.3848
147.867
164.799
134.15
24.9025
164.988
22.6549
37.1445
32.4446
33.6926
32.1919
134.83
41.0999
36.3601
35.3694
26.0201
44.2226
88.8415
21.3935
59.4406
260.961
88.4342
27.6315
31.3177
47.7511
24.3178
55.8727
102.104
229.477
54.9935
39.5048
48.7234
35.7826
38.8117
72.4258
37.7927
41.3955
55.0089
35.8037
53.5315
73.9495
42.4176
40.8252
47.7922
63.3158
37.2251
26.395
33.5784
57.5278
23.2765
74.6619
32.29
12.9321
40.7385
50.6606
27.1239
58.6389
27.4948
211.246
13.3109
3.70762
34.8599
188.72
37.8263
116.38
38.8622
29.1127
23.0124
233.654
11.4063
43.1571
29.284
43.1541
40.8042
9.79045
36.3853
40.1259
26.9801
58.5515
31.524
9.76635
39.8346
32.4122
2.92824
28.464
206.634
430.544
31.286
29.9937
24.4131
49.3947
47.2642
132.781
52.9758
45.215
29.7109
31.4325
57.6203
33.5934
41.7001
43.2915
44.5936
29.0321
35.533
53.2796
54.9851
45.4407
131.464
83.63
298.402
24.2504
142.317
34.4935
194.856
104.574
101.761
21.508
81.3067
164.491
19.7373
180.458
34.7724
118.062
181.445
15.1475
125.4
130.498
139.487
119.684
353.299
292.455
224.044
179.921
40.3653
205.8
175.615
122.541
205.993
16.7416
243.802
47.4744
139.566
197.869
299.62
194.261
127.667
120.553
61.9741
23.9819
164.376
138.185
122.646
84.758
23.7192
109.291
134.976
188.728
195.154
120.138
23.5191
155.619
35.1751
191.112
29.5982
10.6017
170.153
145.489
146.278
215.237
156.813
79.5434
92.9023
63.2584
155.72
193.204
38.9362
116
106.552
529.714
22.7319
125.868
19.2098
343.594
91.1119
58.1128
203.061
18.3126
189.755
29.8657
104.717
20.2219
170.849
247.035
82.2484
254.819
208.433
134.81
166.373
212.9
73.8959
179.328
135.979
162.07
124.312
25.1908
148.927
138.474
196.408
93.1941
136.055
142.325
66.8947
18.2013
183.819
69.0893
429.027
22.1992
33.4274
46.9913
27.3604
27.2816
43.2075
89.2729
27.5348
160.345
114.952
36.7041
109.095
54.8549
41.6722
23.3626
25.4835
200.449
32.2511
48.4111
32.1049
20.9296
18.3768
177.119
44.8461
50.3201
31.9951
233.921
23.9642
115.085
34.4537
25.6827
33.002
279.952
406.146
24.9965
138.01
55.7202
28.1793
203.638
24.0656
38.4472
48.2349
56.0507
22.7096
29.5049
186.545
55.6417
137.071
18.8865
32.2223
73.6899
28.0017
1114.82
44.6791
19.4503
23.5617
28.8164
48.0112
56.8664
319.396
186.737
30.7449
34.2872
77.9586
155.281
20.3318
26.0965
27.2682
243.285
38.7752
60.349
18.8624
25.0506
42.167
123.186
37.8219
29.0428
340.182
131.645
38.1661
29.8563
235.409
262.066
27.2915
36.1018
30.365
45.422
19.8598
26.6537
41.1951
76.0059
25.8951
27.9128
39.9183
27.7226
45.8321
27.2745
39.8168
143.682
126.231
21.5889
12.2919
47.3051
52.8281
96.6681
175.179
60.3751
47.5473
49.8033
47.8544
79.1962
23.602
25.4534
162.311
59.6588
68.0571
90.3332
62.6484
34.5517
22.428
23.3224
35.7467
11.2329
3.8468
17.665
84.1611
84.0955
148.051
154.508
79.0881
40.3842
28.513
13.9128
54.4378
149.475
31.4791
20.7122
34.0872
61.5341
258.526
48.9144
63.5603
14.4798
97.2026
47.4569
30.1489
3.5425
76.3222
158.058
120.613
69.9813
28.8142
36.6889
30.0654
65.7175
73.26
63.1055
73.0206
65.1086
115.627
28.986
20.9653
3.17577
156.648
23.7477
29.2538
39.0136
25.4027
43.0061
78.6524
5.16278
87.6403
185.197
70.857
29.4471
33.3253
38.0821
108.273
66.6635
156.511
28.5101
152.163
72.3776
114.376
217.926
98.1965
14.4496
59.3747
79.6274
56.0702
85.4023
89.5738
30.4634
100.046
29.1608
27.7349
20.8813
23.873
15.3295
9.88288
25.9012
125.872
10.6641
154.593
64.4335
13.4964
3.70788
14.1884
56.9291
9.70082
145.045
8.335
10.6841
10.0629
27.5379
23.9588
10.7633
3.91038
16.7454
180.242
12.0935
8.73924
10.6813
8.78275
3.59127
13.3644
8.18232
12.4779
89.9985
11.0592
9.14806
9.8242
98.916
12.9618
10.6441
11.4052
11.4169
3.43111
11.3419
146.628
15.2004
59.762
11.8779
2.99838
144.349
10.6748
152.366
13.4493
6.88948
26.0052
4.77869
3.72711
3.74267
9.92175
3.335
11.2348
143.031
143.958
10.7888
10.3206
13.0644
131.203
100.261
10.8814
114.31
11.2926
3.12988
67.1851
9.93826
85.9405
43.8932
108.753
17.9087
11.3432
2.98084
110.469
8.68925
15.9389
3.14082
63.4823
12.6039
13.419
3.17565
3.65089
171.325
11.112
2.98436
116.597
2.79599
10.856
12.0068
25.9034
9.74743
11.4658
98.4876
4.50543
10.7735
92.831
30.5233
13.9116
122.452
119.838
2.60183
129.903
11.5942
19.0806
97.2009
116.959
15.3089
2.56612
2.70083
24.6186
39.3157
174.762
13.2125
130.222
158.973
16.3076
226.323
120.299
213.076
2.65488
19.7562
137.841
13.176
149.641
49.546
18.5168
83.8833
104.11
104.845
2.71157
28.1782
93.8072
39.58
36.1328
31.2844
30.5223
25.8163
118.315
216.22
2.28497
132.474
13.8424
15.2856
165.679
11.5672
13.2269
194.451
88.5397
2.44909
150.039
14.1234
27.0909
3.00366
13.8005
22.6067
180.336
89.1816
2.67849
12.639
16.2606
15.3865
100.206
41.0512
2.70615
78.2293
18.9861
19.7253
11.0319
261.74
51.9225
19.8978
229.56
30.6777
91.729
267.82
56.2261
10.4702
15.319
207.804
2.84574
34.4174
30.296
11.6616
110.253
182.101
164.989
43.2377
7.51343
10.1165
19.1463
147.777
178.384
118.012
73.3933
70.1229
210.086
14.848
4.63755
15.6228
9.06953
20.8061
2.56312
11.6425
12.8118
35.3604
95.4159
11.9067
12.5424
13.4462
133.256
3.1715
28.7324
142.132
13.6063
11.756
31.5545
2.78944
13.0533
10.9743
19.8355
13.8254
75.7571
11.4934
102.945
2.50259
11.6658
9.37641
23.9128
2.9714
15.5728
2.78135
26.1916
6.32912
3.13715
13.0758
93.9363
112.184
25.5915
82.5381
13.7456
9.92509
32.2024
568.553
3.80271
21.4189
11.6767
9.89235
4.17018
4.66592
101.901
9.32212
21.3844
105.378
3.36028
2.59939
109.929
22.0634
95.2181
112.31
76.2663
16.1222
139.078
26.0079
11.087
8.32804
12.7706
12.0254
128.901
88.4718
38.0239
11.4338
89.0218
2.58031
232.434
13.1338
2.6551
15.7995
17.303
7.33389
68.9672
3.11707
10.7759
9.38199
11.6861
10.0749
179.449
13.9524
91.4589
12.8073
19.6165
34.8833
4.00961
11.8696
109.376
102.757
9.96224
35.2815
33.6131
29.3876
169.55
23.8307
284.215
112.581
68.8269
26.0464
153.883
23.2533
30.6589
17.1109
37.0847
22.1536
32.2609
22.9942
28.633
19.1608
3.46159
18.7895
389.575
63.8693
25.1241
42.0762
33.472
585.442
36.0747
68.5174
185.351
12.9049
31.8814
42.0502
28.4298
220.326
117.952
122.92
108.443
26.9717
20.9334
24.3671
20.3862
33.2535
265.555
17.691
45.5052
65.8405
21.5762
18.6942
36.5902
9.5316
35.2157
17.1433
28.2565
38.6392
29.8411
176.784
80.8393
34.2689
132.997
155.731
113.23
37.9435
155.059
132.789
62.7517
157.596
31.4588
18.1634
105.457
36.2281
31.4552
20.684
23.4187
30.4824
31.1095
115.117
61.1921
22.2646
57.8491
35.8512
34.3804
22.3861
33.7566
24.0418
15.8296
97.1324
3.16716
33.6502
131.546
112.287
28.9453
45.0655
10.3476
20.8526
14.3396
23.4352
29.3018
68.8153
32.2982
29.366
73.0518
12.4415
11.2778
8.96483
10.2313
15.1369
12.4633
29.4905
10.4769
29.1658
11.3888
339.426
4.12511
77.8983
15.1238
119.004
11.5901
18.5122
26.3034
95.1592
21.3735
76.6084
4.44352
229.974
44.5976
3.80728
11.9175
29.4379
10.8967
19.8776
4.39041
13.3257
8.75459
8.51659
13.641
22.2675
3.84032
15.049
51.4426
4.04119
14.7574
88.0083
50.2014
27.9096
235.31
36.5932
110.145
14.0482
23.2954
83.1796
10.7434
4.22561
4.26705
4.08313
11.4494
10.0356
10.3051
20.0889
32.4455
128.57
37.1029
76.5673
9.54115
4.54551
4.49057
11.1114
31.3465
18.3349
4.14019
4.84111
48.193
3.9956
4.54318
4.37224
9.85738
33.0071
12.4931
10.2057
13.2186
23.7638
10.2112
4.44132
55.6537
172.645
3.99386
12.5091
7.62221
4.21215
22.9792
240.202
116.714
3.48318
19.4496
35.0865
13.9321
9.02217
12.715
4.37174
10.7852
55.8889
30.2995
62.0601
45.8725
36.7111
78.9251
119.149
4.53186
44.3869
28.9782
33.6893
117.514
20.32
28.7558
89.6511
123.754
65.6889
15.8994
64.1268
28.7727
19.7189
32.6416
81.8352
4.2153
50.9919
44.1126
182.136
50.1019
38.919
19.1552
106.758
59.0674
79.3976
99.8424
22.698
51.0144
139.217
8.43805
84.3389
51.798
31.7753
54.0348
171.885
112.713
118.058
89.6783
37.4721
149.187
14.7381
35.864
57.4315
30.7932
125.455
23.5706
135.736
27.7399
39.232
94.9426
13.6481
34.6418
123.076
47.0836
77.2345
21.1353
219.662
55.6857
135.63
26.9774
3.54102
15.822
32.4525
76.9553
65.5884
76.1993
38.9665
34.5488
146.136
28.2967
30.4029
54.475
70.2046
38.7253
101.806
94.3869
95.6906
3.76879
3.72657
25.7133
40.9855
136.571
12.1538
31.2988
44.7795
132.6
111.669
146.452
48.0819
178.912
19.2526
17.9882
87.589
120.554
97.0916
192.316
38.1807
94.1609
51.5811
38.4473
104.308
114.068
28.4263
37.4204
23.6041
40.5152
88.0897
24.8117
511.124
116.104
49.1033
182.1
101.305
148.973
46.687
51.4814
40.6316
26.2444
99.3042
104.584
97.0999
124.825
115.089
121.522
126.351
27.6129
160.794
111.842
27.362
94.9392
120.006
104.335
85.5947
67.7837
95.8144
58.7525
179.763
43.2336
45.1701
1032.06
165.972
85.0095
169.644
63.4891
33.7703
34.5828
362.989
37.3528
63.1202
150.642
177.714
45.4761
68.421
22.2103
60.6794
27.8646
30.2388
136.295
28.4606
140.146
37.8432
132.909
124.944
119.822
25.5154
25.4701
82.7739
155.934
145.692
48.6934
160.827
73.5478
31.7262
94.849
86.9917
25.5961
43.6423
22.1787
38.0771
119.11
43.1042
101.616
40.9413
141.61
18.0248
41.781
27.3904
45.2578
23.9592
37.9049
37.0567
77.3246
33.3612
115.267
48.9224
147.719
231.784
126.833
31.7952
40.6433
69.8753
32.2802
115.488
28.8086
163.707
184.231
44.0493
44.7602
57.1779
32.5811
40.4981
158.55
18.2303
111.171
87.5957
40.1486
109.562
20.2978
120.39
40.1864
12.5205
134.414
119.523
51.9917
182.562
27.237
11.5019
68.6698
114.225
43.3807
30.1202
39.3768
48.1724
32.3861
108.187
53.8015
13.3469
109.154
93.2836
3.39416
191.358
48.9197
117.578
62.6603
183.003
55.7043
193.812
104.959
40.225
150.117
41.384
362.919
148.664
81.2543
246.358
95.5891
130.565
111.205
147.619
101.192
157.723
33.4014
111.676
203.116
92.1338
31.1983
163.298
275.682
14.816
121.92
40.2563
105.611
118.685
143
94.7514
31.4304
86.5737
28.3768
119.377
47.063
115.296
49.53
1214
32.6726
102.768
44.1662
163.015
35.86
42.1209
327.504
224.999
62.8335
148.392
133.82
136.394
28.8012
130.443
15.3783
143.353
87.0765
23.9379
172.986
3.16765
3.92259
17.5751
23.4439
82.4806
134.682
128.768
12.6368
168.72
16.3818
139.881
160.866
192.218
153.576
134.494
98.4503
131.896
206.703
114.065
148.897
317.701
155.423
26.6283
161.711
23.888
95.3199
152.605
114.974
149.34
130.891
13.4805
123.766
154.456
21.8201
152.924
121.408
151.89
27.8319
166.958
184.474
24.8525
4.11873
117.989
153.218
28.9049
27.7249
128.965
28.3405
138.921
172.406
158.061
112.888
125.867
203.241
146.734
111.616
158.024
32.6847
134.833
14.8884
178.423
154.888
27.0178
192.078
164.488
14.8747
189.537
116.517
156.426
18.0898
111.464
115.614
33.2219
122.485
140.08
2.79242
160.887
3.32542
23.225
155.774
123.533
125.594
42.3977
210.952
19.6889
31.8047
10.7886
3.14197
132.762
124.622
129.364
50.934
38.7698
233.134
44.2817
44.0115
74.8369
43.216
198.55
69.7919
76.2901
30.4387
39.2869
55.5983
22.5055
65.3411
42.4145
108.633
170.022
26.9636
44.5572
78.5509
24.5141
148.522
53.9605
55.4413
31.061
22.8295
199.713
28.3784
43.8989
73.8292
118.784
22.4889
143.618
54.3341
58.1187
357.769
192.72
48.7086
45.3166
39.0903
51.0998
143.185
54.8394
144.394
162.264
31.3916
61.5906
35.2064
155.872
144.387
179.058
53.0729
24.8353
116.795
19.0885
42.9955
142.658
33.2153
39.3247
143.253
305.857
195.65
32.0894
133.678
31.4933
27.9959
375.915
161.222
37.2764
222.49
191.146
223.837
170.183
184.817
43.1906
132.734
30.5428
137.598
151.827
34.9244
54.6117
36.1428
157.553
156.74
157.787
36.1104
57.1818
18.7522
164.504
135.568
147.016
75.2678
49.103
33.8917
154.335
57.9554
32.6258
29.7065
52.174
201.913
83.089
49.5476
130.274
46.572
159.159
174.647
157.868
18.8927
10.4405
19.6272
25.7822
3.02728
110.585
192.827
60.6704
91.1876
81.8725
69.5025
90.2638
181.036
26.1371
9.05718
16.7095
103.954
93.9103
91.1277
69.3732
29.0557
79.9061
124.11
36.3494
21.3676
141.621
186
126.267
48.9997
214.495
62.4869
244.375
87.2171
43.1906
47.8004
16.7924
17.6454
29.5776
33.3706
23.787
39.4037
10.7555
44.0711
25.7466
74.9332
68.2632
55.801
43.7712
44.6295
89.6786
32.7652
18.9858
169.274
120.401
64.6133
127.382
17.7855
17.9705
17.9786
29.003
29.6656
21.9825
99.7155
31.2087
21.7698
30.1814
45.027
29.9072
25.5364
54.0951
50.4083
19.483
7.2325
60.2023
269.661
85.1333
17.0126
260.393
21.9168
54.2544
59.5594
35.4053
37.3527
41.5091
28.2401
19.632
98.2069
90.0052
166.394
72.3285
61.3544
106.404
20.0481
140.825
28.3216
43.7022
140.193
17.2091
39.5951
106.599
43.2557
80.8425
59.5134
230.106
158.269
997.186
161.139
167.416
93.9486
38.3806
156.461
65.7335
84.0051
35.5535
145.04
101.409
98.1379
126.828
32.8469
53.0879
175.307
83.8948
26.5482
135.848
130.34
26.9533
27.6385
26.2235
36.7666
49.4008
117.793
36.5219
67.6001
83.5426
256.282
97.8664
154.319
97.0412
88.3871
114.695
37.3408
117.643
166.344
30.3892
125.594
123.339
25.6554
130.173
212.296
182.514
121.156
186.539
110.908
29.715
97.1328
67.2059
114.405
224.241
149.649
144.519
191.597
130.41
18.5958
156.719
85.1537
100.32
154.967
187.886
121.744
48.7114
98.4941
90.2625
347.892
27.6088
40.5272
88.5684
60.6724
154.734
133.193
171.539
282.766
27.8878
39.4497
50.8007
62.4638
98.7523
112.535
97.2189
114.49
77.0516
18.9832
136.016
72.4243
12.4302
224.058
197.447
28.7876
33.4672
138.844
143.506
11.0777
12.1708
32.0594
40.6992
2.75706
89.8499
915.385
8.84822
2.94336
20.6653
2.71819
117.262
235.87
60.3666
496.658
198.857
177.866
121.161
225.74
14.5314
313.35
38.3585
12.2678
211.93
1195.16
186.893
257.244
24.87
64.2521
337.653
231.715
280.743
382.611
91.7403
26.3506
199.084
209.38
208.239
125.483
90.7533
12.1335
10.3848
237.737
47.565
315.711
152.248
2.94148
368.593
55.2199
3.30177
184.081
3.24976
2.65464
8.51381
162.031
241.965
83.9928
473.221
126.282
426.982
148.707
10.7737
156.924
39.8995
2.30389
364.825
8.5169
11.2842
301.918
193.986
13.4249
238.063
137.452
197.394
163.22
111.719
175.799
49.4417
2.93331
196.545
58.7343
71.0776
16.1826
53.7558
230.475
316.342
9.10116
294.219
25.7868
164.727
91.5945
764.968
44.9742
30.3067
58.7404
172.417
96.3051
193.998
49.1311
167.467
72.2854
445.404
33.6895
20.803
22.6208
240.853
308.276
54.887
276.383
32.1654
72.7985
541.267
37.4413
34.6095
40.715
234.342
24.949
198.403
50.0897
38.6557
40.0824
110.692
330.892
38.972
57.5126
33.1782
266.96
33.7256
247.582
60.3438
325.648
33.5651
37.3533
149.549
103.135
220.894
32.9908
409.856
64.8161
446.042
326.364
119.2
635.994
78.6425
177.37
186.383
357.624
291.458
294.098
48.7345
705.909
110.305
284.656
376.579
412.348
111.897
48.8934
54.5316
145.073
72.3573
96.2889
286.297
46.2816
219.541
175.161
305.518
221.868
369.425
282.008
47.5254
261.828
58.5665
27.6708
372.444
37.7411
54.1211
177.63
142.985
7738.17
42.8886
153.538
457.362
229.057
31.3937
273.137
34.4755
32.8813
347.712
605.849
761.061
1091.77
121.322
67.795
279.651
144.146
120.394
18.7668
54.9972
95.7981
13.9956
188.295
35.5242
15.8627
66.7849
121.803
2.47767
40.8164
216.651
14.5427
35.7359
119.425
36.3733
139.273
87.7271
13.9023
22.1337
118.835
122.379
55.7758
63.1409
46.9241
37.2735
92.6527
117.383
41.8174
80.6582
173.891
132.148
61.6922
90.7899
93.5423
145.4
16.3218
25.8133
78.4308
105.869
104.687
47.6988
41.5288
13.8842
114.455
80.6938
87.6835
90.3227
36.0202
56.4948
131.169
11.352
71.6904
97.5425
131.346
128.88
90.6963
196.85
18.2989
32.0414
28.7128
170.037
29.464
21.8109
11.7584
171.57
13.5387
86.3262
168.728
141.484
29.8783
111.182
323.305
150.347
59.8342
12.8102
102.735
40.149
70.2515
89.1906
78.0289
39.7204
13.3675
97.0823
109.135
32.537
59.9952
38.2819
98.6919
43.5665
46.9605
9.75546
214.118
38.6938
33.0751
109.623
12.6762
104.999
200.761
164.619
116.687
29.8175
105.047
118.559
12.6616
127.527
148.503
185.826
60.586
151.013
163.744
109.757
170.549
177.778
22.1748
116.432
265.058
153.34
21.643
20.6131
285.63
168.183
173.995
18.1085
107.408
38.0847
137.682
170.688
87.7904
165.779
57.7113
83.6169
124.65
115.61
147.721
212.733
194.31
195.849
109.05
184.017
216.921
184.553
130.807
138.663
142.808
17.6874
229.808
150.98
47.3176
167.537
191.915
131.791
126.695
150.755
190.981
18.7115
17.9311
25.9696
55.7504
242.726
36.2699
167.317
146.026
51.5384
125.845
54.1391
110.904
176.501
106.175
140.21
19.4774
35.8598
179.523
116.757
33.2409
158.438
232.456
203.041
108.376
221.81
133.816
124.764
119.502
127.217
169.312
19.7496
14.2436
119.218
132.609
115.318
145.636
24.9346
2.74337
115.164
20.2711
35.5939
155.964
109.631
98.5156
204.653
21.5471
20.0333
155.623
20.1034
161.079
40.1767
19.8553
143.054
160.916
35.6151
45.1906
23.4065
87.3137
29.3878
20.1142
135.737
40.7703
37.1645
34.1505
174.88
38.0397
84.8518
23.6546
164.286
103.972
146.117
216.548
21.702
58.6581
142.114
26.8672
29.3635
36.6759
37.1269
159.342
132.855
54.2284
43.0654
44.2501
50.7228
19.3813
189.94
46.3252
185.968
192.769
37.8689
174.954
22.4702
132.414
161.179
146.471
160.022
27.9488
193.909
162.614
202.892
41.3902
41.1167
61.009
151.723
94.5605
33.605
172.151
48.9709
163.347
133.211
249.212
159.099
29.4735
123.819
21.6734
171.183
190.308
173.397
78.9454
68.0445
195.709
52.3083
33.3616
78.5517
20.9879
186.351
68.2809
24.1164
19.0964
18.8307
49.5059
182.557
38.3637
447.084
39.7317
207.783
365.969
142.496
28.8633
30.5455
25.1476
89.7343
19.2465
15.2615
19.5674
46.0011
50.2637
2.93951
26.2557
31.7974
91.1844
3.50213
13.3431
43.6407
105.215
82.801
24.9321
24.5367
217.02
156.19
4.17867
48.9763
60.8056
80.676
110.123
154.246
123.24
26.8792
25.0871
4.44344
161.262
87.9857
31.3357
59.477
84.4773
15.3309
117.703
59.9256
69.009
86.0458
79.2719
3.54167
28.9825
28.6484
24.2247
41.8416
80.2284
125.229
66.6572
17.0161
33.3271
27.8631
131.318
44.2694
110.915
96.3483
55.2582
113.558
3.74715
100.663
127.434
102.686
117.012
72.7162
94.5019
105.323
89.7896
19.0888
8.47841
140.88
95.2282
10.2822
25.3336
26.5611
26.4028
30.7644
116.105
114.52
169.843
32.0599
104.114
132.355
38.5363
30.7308
55.455
16.743
184.874
26.7042
64.2611
24.35
162.614
44.256
27.4302
25.5645
32.6421
2.93676
12.291
52.8618
45.242
5.46286
4.79466
9.89403
3.99036
3.33371
9.83098
13.2952
4.19822
4.12874
118.519
13.8325
69.7906
147.996
13.491
3.49872
11.5615
111.982
3.83676
13.5778
9.84431
13.5602
15.0546
17.164
3.41587
183.071
49.7279
14.0089
32.595
4.11227
3.6817
16.5512
12.1045
3.7448
98.3228
12.4251
3.44049
66.3215
42.4509
35.5547
94.0348
94.2595
9.75599
13.703
45.8105
5.27903
11.6505
10.9479
12.1773
3.8148
12.8456
13.5605
4.37771
24.7603
4.28648
10.8802
11.5142
165.874
3.70407
4.17744
169.24
12.6961
29.1223
3.68381
177.845
3.87514
3.53366
3.88259
3.98616
3.61954
4.2776
10.5262
10.4738
13.1496
135.98
4.40765
3.30654
212.393
195.435
13.9776
3.73382
65.8003
18.885
172.507
12.3742
160.439
29.9854
4.50294
13.6417
179.277
3.7248
14.1597
15.2641
15.8268
4.00331
14.5749
3.59108
3.324
10.005
197.557
3.60485
207.123
9.32957
65.7315
148.799
59.5759
36.1192
100.027
136.165
130.714
34.1508
4.8768
34.8926
21.321
48.8165
44.252
33.0511
51.4128
142.149
40.246
57.8392
37.4982
308.287
104.229
112.952
13.3689
35.6422
116.001
38.9867
15.3026
226.752
88.5669
46.7349
26.8629
36.4239
63.927
55.2834
25.3172
9.79945
265.466
28.845
39.4965
5.8589
281.074
90.1173
161.877
35.5439
31.0851
86.4687
101.441
62.1231
38.7622
5.63892
32.6588
41.8335
162.598
37.5795
12.4465
94.9265
30.0581
77.8601
240.02
39.797
12.3045
100.709
40.2274
44.3497
32.4857
228.547
68.571
12.9143
31.6367
131.463
91.4052
152.069
24.6579
73.0281
79.8206
91.7764
5.68229
56.1802
123.027
12.3531
51.6316
50.3603
129.247
46.1123
35.2217
101.493
213.343
75.7891
22.39
43.0874
113.873
92.4283
54.8993
77.6966
114.38
98.1952
40.0533
85.6882


==> figures/lmf_binary_scatter/characters_valcomp_small_scatter_binsearch.dat <==
30.0321
271.759
79.8662
5.57561
80.818
18.7581
5.4794
4.99337
4.42183
4.7293
3112.22
122.74
25.1744
16.315
13.7619
881.116
750.911
262.558
2354.95
1512.01
85.1177
92.0633
108.662
46.701
30.1021
165.627
188.323
156.685
187.835
111.64
4.43826
100.961
90.7273
112.003
48.5551
1054.39
39.727
71.6451
11.7758
175.352
125.893
195.62
120.96
143.328
5.65085
38.5768
37.5738
139.899
87.9988
17.1477
15.5046
595.891
20.986
153.153
12.986
22.4665
14.5206
262.7
126.192
17.8172
32.3932
897.983
19.7464
1031.38
6.74688
20.9427
52.5245
42.6789
34.3072
133.151
4.79659
18.897
11.9137
3.8335
19.1093
5.10836
18.9044
116.771
121.793
23.5382
58.0502
32.2322
32.2131
32.8947
24.56
17.503
33.2969
25.573
43.6432
26.2303
131.772
117.032
1789.11
284.614
228.633
69.0814
17.1722
78.0348
115.64
20.4766
83.3391
97.8281
79.5141
36.7368
72.74
2.90476
12.0453
27.3727
27.4055
21.7747
165.774
143.363
5.33788
13.0475
87.6571
123.347
90.586
4.81124
110.649
3.49404
137.628
29.4041
21.5372
112.076
15.1023
64.658
3.73521
1130.26
1025.7
161.703
86.5189
80.8241
235.641
85.318
25.1222
109.849
5.78714
5.38585
111.813
5.01155
132.601
1268.5
101.754
174.91
117.144
100.742
19.0789
142.957
977.408
12.288
826.793
142.497
148.543
1395.44
1737.59
55.2097
52.9458
178.596
72.7545
46.6922
112.936
5.0678
4.67469
5.73585
1631.99
111.37
3.82446
4.19001
4.63446
4.33697
89.1662
4.52382
115.244
175.442
6.36394
2.60808
1318.19
144.312
183.357
158.924
4.8836
5.07238
3.30079
86.291
3.84291
181.854
135.529
35.5392
29.6918
1092.87
6.46661
5.31939
5.20616
5.39366
169.674
109.249
52.2007
46.8948
52.9908
61.5305
135.529
57.8734
18083.2
3318.3
105.003
2.43964
2.49541
2.00407
2.52113
1.98643
20.6708
110.241
8.97779
60.0518
13.1821
76.0145
15.4563
67.0544
14.2969
2.56939
29.4554
176.032
31.6785
7.42811
14.7251
10.0952
3.58908
109.625
2.60424
3.11652
70.082
90.2935
14.5491
39.2167
10.7318
90.581
12.492
83.3726
27.2552
10.7844
1061.75
21.3898
18.008
773.484
23.9882
38.2226
30.8966
27.8407
55.7517
46.2959
12.782
17.7625
49.7038
93.5793
2.6817
24.1869
15.5972
48.7596
7.66414
114.388
160.606
116.29
15.424
2.64192
2.3703
71.6542
2505.06
46.2284
267.254
134.144
2.44829
13.3398
2.5155
13.3073
55.065
110.425
128.175
91.38
26.2958
103.405
184.881
141.741
31.164
60.3015
2.94977
344.461
139.256
68.5289
109.037
52.7537
31.7838
1703.97
922.679
101.216
32.8037
3.46225
3.83849
4.48661
3.53693
14.5961
21.5337
160.535
1351.88
975.979
422.879
36.0712
20.4274
31.8835
643.82
2.1027
82.5671
33.5938
177.436
77.9091
200.136
1263.53
25.0705
1430.88
54.3623
204.091
119.484
181.125
1713.6
100.932
38.7386
121.919
41.1743
33.8567
40.1154
4.8295
160.336
664.11
2045.22
5.60506
55.5048
76159.6
54.0818
3279.23
122.353
2349.12
14.0311
3.98193
3.54687
3.67785
90.0134
46.6166
104.509
71.8826
125.697
49.0234
131.929
24.9852
1133.78
30.3674
111.142
878.704
425.586
58.3477
1366.79
53.9945
112.466
107.903
143.277
148.556
130.347
148.837
51.6226
159.494
53.3362
226.373
229.871
37.3818
73.92
116.396
19.2074
111.53
91.4143
114.175
3.59646
97.8866
31.6888
1347.88
108.414
139.303
3.03726
77.9615
505.416
18.6956
2.34512
9.51062
97.3215
89.3663
48.8628
91.3679
178.539
73.5056
110.957
2074.93
77.5744
93.2235
81.0556
2.98717
65.1236
17.4658
2.41729
46.9076
24.8555
14.925
15.0737
16.1457
522.946
5.48539
1166.77
23.9999
154.822
47.4139
33.5362
36.3975
39.3694
1114.38
2.99771
11.7074
26.2747
3.83917
62.8523
35.0631
743.794
63.3385
896.292
29.8449
19.2703
93.7259
91.9438
2441.36
1357.12
356.294
141.823
2.86217
128.49
1586.45
3.56316
3.00801
110.434
4.76115
4.76445
596.074
50.1721
48.2831
28.8895
72.6146
4.10321
55.5238
141.299
25.6783
115.946
110.986
160.572
40.7756
138.038
191.076
116.263
102.946
97.2982
83.3097
102.596
121.251
108.788
333.074
5.67585
4.5668
4.76633
123.73
118.372
97.4886
605.398
1085.37
22.2303
56.1293
910.894
37.943
2550.51
4830.45
1483.97
6799.61
6419.01
16.2897
1156.23
39.6457
1343.57
144.955
90.3814
137.992
135.654
22.9548
106.505
34.1597
1842.33
6441.75
5756.09
24.3544
210.471
93.715
134.331
150.832
4.65172
141.23
3.6247
150.717
2.83931
150.132
116.755
143.746
115.534
114.495
117.293
111.239
95.4974
232.579
14.4849
18.4143
3.65539
163.973
165.336
5.22464
4.82929
45.8679
104.959
112.4
363.258
14.8622
1371.47
11.8878
44.7502
40.0104
99.4236
125.057
101.946
132.359
38.2023
37.7858
38.0426
88.176
786.263
203.129
93.8269
25.6182
98.6019
48.2787
157.612
44.898
151.18
17.2981
26.5596
131.779
21.1301
71.9834
102.108
4879.62
2268.43
58.7028
31.4185
158.139
35.8782
74.2608
583.358
30.5206
4.56213
72.2638
188.457
56.1319
17.2419
215.101
798.941
109.905
356.844
1517.74
31.3128
867.401
104.486
137.541
3.96607
66.8689
104.237
91.241
18.0722
104.633
173.82
146.349
113.855
176.336
804.037
27.7151
242.239
67.3444
88.937
29.003
6.24376
328.981
45.5003
52.1607
53.9659
2.58474
3.02802
2.82056
13.6211
107.167
70.488
90.3689
90.9332
11.6282
26.1478
4058.39
5136.05
105.012
61.0142
22.4518
2.20026
8.77646
56.7063
28.6621
12.6643
133.083
5728.39
10.122
526.073
1030.96
644.924
31.6631
16.8373
23.3159
21.6717
19.4983
20.8158
1.61127
93.8877
9.65382
39.8655
79.0369
79.2525
874.216
27.0145
332.362
17.4493
488.301
28.8806
3.54712
74.2164
90.3569
93.8904
14.4438
185.895
137.753
180.945
53.0957
183.651
27.5503
35.9656
32.0679
27.2216
25.4317
128.211
42.2897
6.39865
100.982
97.8344
672.7
4.2957
26.0854
76.4455
52.9476
4.93862
4.69535
5.50376
12.6357
85.7084
17.0024
20.9184
4.99653
5.51687
123.878
125.609
151.128
177.257
5.71772
6.48646
114.744
48.6257
86.3827
22.7498
36.2017
5.48329
5.08824
5.38408
3.6078
4.26858
136.332
143.097
166.981
118.092
125.065
119.646
119.277
111.391
28.861
114.181
108.565
32.0852
81.7862
115.436
37.0298
138.163
81.6235
148.664
129.807
174.376
128.557
138.7
152.615
45.8714
56.935
3.27344
402.452
72.6041
1280.56
4.09028
95.1986
187.361
2.94361
107.786
91.5319
110.03
108.772
5.04817
125.573
91.7743
4.56623
5.39974
140.502
130.939
36.977
59.2916
109.87
32.519
909.461
107.927
15.9851
3.11034
3.43222
3.25993
116.789
62.7101
17.5915
131.899
76.9576
48.0665
107.807
193.134
106.278
133.208
27.0819
934.685
81.685
867.942
396.302
87.7445
108.916
124.006
117.614
129.733
110.295
151.159
117.838
134.266
194.442
97.3513
125.102
3.56818
14.1572
125.702
275.944
735.012
1025.59
380.097
326.671
455.645
33.9636
38.6092
138.042
46.7623
298.388
93.0476
4.16008
3.0925
40.9606
29.8222
27.4607
1036.9
71.6922
54.3081
49.5513
3.37982
11.9633
3.33224
3.42702
4.92098
18.2956
19.8147
133.4
68.8484
116.785
113.911
106.028
41.9096
38.2358
155.418
1609.8
157.587
42.5369
35.6159
40.4712
18.6287
41.4165
3.51265
4.87629
769.506
89.1131
55.1964
96.899
109.485
86.1855
48.0614
40.0212
883.621
491.885
484.913
6.42882
3.85025
99.1373
131.907
123.438
2092.43
103.198
852.492
85.1544
965.993
177.9
113.869
3.90553
124.567
4.23335
3.771
22.7835
3.22653
5.08338
125.406
5.58281
3.77046
3.10053
18.6411
3.49354
176.524
149.783
110.264
126.362
341.787
16.0568
208.38
14.7598
5.30861
6.3954
54.3933
122.046
1001.45
680.014
209.792
178.937
133.452
53.8869
50.7692
5449.51
781.358
383.009
52.6676
4.27747
143.946
5.17028
770.766
253.397
5.57595
102.47
2606.96
78.4538
22.0689
162.117
3473.46
7.06996
4.88328
5.03928
5.73274
176.056
172.232
138.887
160.448
160.085
106.345
167.474
1451.86
33.4954
125.806
64.5781
34.7954
95.5162
37.0788
29.6328
69.8757
113.714
146.104
3.60705
121.646
101.318
51.0317
19.4641
27.2883
1696.32
32.8142
21.7548
34.6265
36.364
135.634
1483.44
110.645
129.916
50.3252
178.541
33.2096
131.698
133.335
206.705
98.2743
110.986
32.064
26.5442
24.4988
14.8037
53.2784
62.6591
1474.61
593.392
68.0184
110.518
122.978
4.16111
79.7419
133.966
17.2165
141.537
11.599
99.7085
1043.61
113.575
129.879
3.23704
11.9412
13.5856
115.683
131.772
71.4208
118.779
131.599
161.681
4.08718
4.84814
25.6349
5.49345
4.67725
685.617
82.2313
378.151
59.6669
131.66
56.8927
54.6812
100.392
56.4874
4045.34
45.9177
114.399
121.751
61.1116
40.7537
102.643
92.6128
131.64
3.67788
100.594
65.2988
158.333
145.492
39.4497
32.5918
26.1748
85.0323
75.3818
33.6609
77.0777
98.2413
95.669
66.4102
124.644
159.159
137.472
140.166
2.49129
2.44548
112.885
41.5686
2395.42
105.706
2939.9
2358.85
44.7472
93.2507
47.1641
128.535
74.7107
115.624
87.865
152.546
1838.92
112.856
114.81
33.6136
69.8803
33.1579
30.6179
624.327
29.9137
3.85128
105.278
434.481
5.0797
336.128
3.89508
4.43462
294.401
501.011
166.23
1192.56
158.101
33.5255


==> figures/lmf_binary_scatter/characters_valcomp_small_scatter_lmf.dat <==
31.5973
93.8771
86.7024
14.3249
96.7112
24.2775
17.0137
14.1088
12.2902
4.43142
534.986
139.203
22.4232
19.2203
33.0526
231.922
210.925
119.511
401.917
254.122
60.9645
41.7715
25.2743
31.773
28.0459
19.9844
26.3211
206.451
19.1224
49.2124
13.5453
115.41
56.4535
127.856
40.7676
181.338
35.5232
41.1286
21.3425
70.1072
47.6282
206.955
123.154
163.672
16.7652
51.6451
31.188
30.4511
102.935
25.3722
28.5226
95.2826
20.3725
157.608
24.9267
27.9654
17.7791
69.9392
180.512
18.5255
40.6309
235.137
24.6682
278.91
6.16417
27.1069
29.8915
27.4568
59.2252
134.17
11.8322
26.3196
19.1675
3.85506
30.3523
12.0006
19.4978
139.819
42.6528
21.439
44.2091
32.4834
25.2432
54.5952
27.6527
23.2761
18.6095
27.5568
18.0744
14.4779
19.839
69.6403
298.776
344.169
256.373
58.7254
23.2542
42.201
76.2943
36.3259
105.273
121.903
93.3312
34.8696
46.6604
11.716
18.9747
28.3501
26.0126
31.4775
181.652
146.377
5.4044
19.8119
14.7677
26.2001
109.05
4.80855
122.379
13.1828
125.887
44.8297
16.3694
17.1264
28.0882
40.8338
13.1925
179.787
202.817
79.2677
107.684
85.592
75.5701
90.5236
19.3688
67.5858
12.9014
5.40724
127.298
4.73385
151.05
232.634
114.658
62.5869
145.966
106.924
36.5695
162.811
264.712
27.7381
193.974
69.8389
88.5145
234.904
234.711
41.7104
41.7633
106.92
61.8987
53.3054
127.414
13.7082
12.4522
4.787
372.643
116.009
3.63632
3.21722
10.3489
15.4724
13.297
11.6465
128.161
98.6642
8.99431
12.4463
230.977
21.2507
28.0629
38.2483
10.7239
9.78602
3.23004
109.172
3.75884
176.362
163.204
31.2334
27.8399
201.315
6.33157
16.2025
12.2113
14.9302
166.682
34.1721
72.6759
21.6721
21.167
68.5577
75.6178
41.3615
3303.86
761.084
46.6565
7.35747
10.797
9.28768
6.85043
10.3972
23.2294
124
19.7217
38.5101
29.3029
86.1173
21.9811
76.0457
20.1222
8.42571
19.8126
51.5704
22.5926
12.5473
24.3663
26.64
11.4882
59.3855
13.9726
2.81128
52.0266
118.459
24.4898
28.7942
30.1995
129.142
24.3624
93.5741
32.3614
22.732
211.792
31.313
17.6121
165.584
24.5551
33.6479
35.1567
28.6492
44.511
21.5581
25.4992
15.8987
34.5552
108.386
9.60117
27.5431
23.9585
59.6078
19.5145
50.1457
151.668
73.9857
29.1924
8.4499
6.26117
38.4128
466.488
33.3255
81.1786
53.2475
14.2572
18.5286
10.9279
16.7669
91.2422
117.793
17.2947
107.606
26.9543
114.718
145.65
110.366
39.6221
38.0915
9.76622
80.8597
154.087
81.2812
108.495
34.4454
34.1454
293.418
166.112
38.0295
31.2046
10.987
12.4433
13.9885
13.5167
15.8545
16.6968
196.133
172.513
214.339
110.741
22.526
18.9746
20.1306
101.181
2.32094
68.5299
41.1979
89.3674
65.9503
85.8929
251.682
38.1958
287.027
44.6105
66.7471
142.9
186.595
448.144
47.9993
162.084
118.276
29.6124
29.7703
31.8275
14.2947
194.914
175.742
391.855
4.96755
42.784
9129.96
34.4647
1368.91
69.5533
514.319
26.2407
10.754
8.98581
13.1608
110.695
37.8812
125.671
74.2485
151.249
25.9082
76.8943
32.7716
186.059
22.8583
124.851
197.079
132.211
52.7425
244.075
37.0931
137.192
129.402
159.418
151.856
154.597
207.258
43.2823
63.6755
41.6364
293.497
86.5475
30.3048
46.7765
121.027
33.9531
111.782
13.6441
130.134
13.4344
124.407
35.2829
267.927
136.957
69.7004
2.9758
40.0919
160.435
15.8825
2.66237
18.142
70.2838
102.609
40.7502
123.705
196.582
64.4978
50.1471
458.34
90.5558
80.0395
21.7439
11.154
88.7503
25.9472
12.3702
23.8271
19.4993
17.7434
23.0502
16.8918
124.702
14.7668
169.671
28.4999
69.3665
36.5058
22.4547
22.5168
44.5538
175.257
11.8813
11.4868
20.879
13.507
62.7365
41.7359
163.352
32.882
231.498
36.4121
39.1783
110.052
25.4879
327.083
304.562
63.4751
149.422
11.4491
19.4496
325.039
13.4784
12.6192
128.04
3.36915
14.1708
129.646
44.5028
30.1376
25.7298
42.2403
3.94697
45.9499
74.0606
27.3004
133.89
118.176
138.809
50.7807
46.2024
174.336
11.496
94.6239
112.646
75.0876
99.4918
120.967
107.538
349.474
15.0479
9.15625
4.84234
16.6892
118.89
114.111
218.956
148.663
29.0835
41.6782
401.379
33.9757
418.643
889.919
261.724
1115.41
1111.04
36.4181
160.905
36.5729
164.732
130.513
101.811
134.914
114.184
25.9007
33.2403
27.8903
379.562
799.982
937.918
35.4156
219.185
104.888
102.317
35.0185
4.60555
146.64
3.79277
52.9079
12.4302
139.268
136.069
34.7083
124.684
105.933
29.4829
127.759
65.5466
80.1952
23.9156
32.3223
10.8291
159.026
184.769
14.7461
4.82008
43.6323
79.2267
115.634
127.636
12.8714
285.917
21.0899
24.4491
52.8012
93.364
134.395
105.343
116.846
29.9367
37.8013
31.1734
88.1732
143.128
83.9279
109.494
12.2703
123.215
38.2706
183.658
33.9089
153.368
17.4296
32.6274
69.144
22.5001
54.6824
131.784
911.254
668.996
54.6062
24.4508
48.2456
47.7216
57.1395
127.451
11.587
12.8423
27.8895
66.7216
61.1673
24.6318
76.4923
159.001
113.064
89.3782
204.386
33.6155
126.131
144.768
58.6701
3.03598
57.2122
117.694
88.8733
47.7322
102.639
211.248
198.75
121.492
206.954
122.934
35.1096
329.75
77.2406
46.9091
40.7177
13.867
70.9355
25.0983
53.8548
64.8393
11.0696
3.03551
10.7547
20.8366
101.182
39.8952
101.778
108.908
21.747
23.3705
639.079
1201.28
18.7145
62.9718
17.8771
2.47983
12.7174
59.2148
22.9242
35.1712
125.676
792.057
25.9708
82.946
165.862
122.48
30.2566
21.6321
34.1411
20.0746
53.7531
19.5163
8.83752
64.6695
19.0844
21.3549
44.5112
95.14
147.66
21.5099
37.2625
24.8738
125.089
17.4805
10.3384
88.3499
100.179
93.4792
15.3777
20.0638
12.1144
16.4024
15.2687
53.7431
37.6067
31.5022
33.7664
40.1404
15.3917
137.933
32.9274
8.81393
19.523
119.066
165.2
10.9933
29.3861
114.043
42.8715
14.8335
4.28411
14.8123
10.4547
83.2971
27.8914
21.4525
4.8354
11.5019
21.23
16.6178
19.2737
170.683
16.5414
17.8509
73.8516
37.4792
90.2188
33.8341
24.0213
16.0513
12.6413
18.0399
14.3177
4.18229
135.428
62.9804
22.1626
154.113
23.9278
139.357
143.971
134.121
44.4612
162.129
118.937
48.4886
58.5394
45.3984
30.622
140.187
80.9093
28.4226
141.503
206.65
152.574
175.033
157.568
35.19
149.241
3.89336
110.28
68.7917
199.165
11.6518
107.205
209.732
2.81583
27.3049
94.1411
116.097
118.986
12.3988
135.332
106.428
4.79146
15.1499
142.407
143.524
33.5135
39.6906
118.786
41.7048
199.385
117.884
14.3699
13.6065
10.4747
4.84261
24.2639
81.6886
22.5098
47.0747
99.8337
37.4705
116.059
217.673
121.841
159.828
44.7643
173.342
61.005
188.468
102.823
88.2441
121.086
154.731
128.705
121.535
47.3459
20.7897
117.012
189.036
217.844
19.869
158.167
3.87088
21.7367
26.3979
100.989
192.12
179.75
126.447
101.757
133.198
26.5123
50.4525
27.2051
41.4684
75.3667
115.88
9.13648
9.16546
43.2817
34.4982
32.6914
253.844
43.7187
13.7871
25.7976
3.11528
14.8174
4.10025
8.79444
14.3726
27.1126
25.0494
140.891
46.6164
42.0096
53.0868
128.295
32.6331
25.3533
147.054
511.411
179.28
40.6138
26.1469
31.4732
20.9643
36.7557
10.9062
12.4491
110.359
50.9634
51.1274
138.408
49.7847
109.536
41.0036
44.0285
169.222
118.003
126.869
5.68707
13.3187
113.943
153.845
133.355
426.843
57.2664
232.567
93.4131
200.425
165.205
122.194
14.4859
138.176
3.87044
11.8133
22.3925
14.227
13.1605
152.764
15.9453
11.7669
2.89649
26.1067
3.53207
192.555
184.993
45.1788
127.468
100.626
24.335
195.541
22.8847
5.34388
12.1922
46.9986
147.674
301.844
135.971
95.8582
202.49
160.004
46.9375
38.0203
1244.2
199.944
148.017
57.2591
5.64403
32.4616
12.3152
225.568
31.226
12.6614
117.814
469.723
46.9086
25.0716
174.02
547.763
6.91415
6.02693
12.2153
6.57959
206.048
203.517
159.784
208.698
178.097
115.021
184.113
176.021
33.6366
151.184
53.887
39.7408
126.958
36.0835
23.5729
27.1993
111.74
149.783
6.99428
135.821
109.086
42.9201
28.1922
26.3727
365.055
28.7863
23.7542
44.9997
30.8192
170.761
235.063
135.484
70.104
36.1518
80.0756
27.5195
146.204
47.777
224.017
107.535
57.2766
20.5852
32.3861
29.0902
22.5395
37.1409
51.6869
197.012
145.531
36.9223
43.6366
121.398
4.05091
75.9435
123.148
21.262
130.974
41.9085
114.984
251.594
112.212
164.8
9.45797
7.8601
26.8929
108.897
60.5028
57.9679
127.794
51.8126
192.877
10.0469
5.24927
28.8483
6.52052
11.3281
121.336
96.3848
110.168
80.6932
140.321
58.2189
30.9695
96.1319
52.2979
924.914
25.4126
55.1391
21.2086
71.2054
42.6751
56.2097
26.6968
140.007
3.60376
124.187
31.9342
15.9282
166.531
26.6707
33.5014
31.274
20.71
45.3145
47.988
89.6336
103.792
115.336
68.723
127.321
162.993
12.5309
16.3865
2.52284
2.48796
43.1128
22.2071
379.397
82.5669
608.911
502.051
33.671
19.9807
115.467
132.823
13.5749
122.789
146.494
165.607
267.399
136.745
120.174
25.0275
33.4847
36.4262
29.3797
122.286
38.3424
14.476
43.8661
147.777
5.27377
286.773
13.7053
5.00554
302.906
123.607
83.591
291.233
162.797
32.7935

